Generalized Gated Recurrent Neural Networks for Nonlinear System Identification

Long Short-Term Memory (LSTM) and Gated Recurrent Unit (GRU) networks are the two most widely adopted recurrent neural networks for black-box nonlinear system identification, yet they are invariably treated as mutually exclusive structural choices. To move toward a general framework that inherits the properties of both networks, we introduce the Generalized Gated Recurrent Neural Network (GGRNN), a unified architecture that embeds the exact GRU and LSTM network dynamics through homotopies between their respective gating mechanisms. Each homotopy continuously deforms one mechanism into the other, with a vector of homotopy parameters blending the contribution of the GRU and LSTM counterparts. Since benchmark comparisons report no consistent winner between the two architectures, the gating mechanism best suited to a given system is unlikely to coincide with either endpoint. We thus let each recurrent unit learn its own position along these homotopies, obtaining gating behaviors that neither endpoint can express. We pair the GGRNN with a two-stage training methodology: in Stage 1 we co-train all shared and network-specific parameters in parallel at the GRU and LSTM endpoint architectures, while in Stage 2 we freeze the network parameters and optimize only the homotopy parameters. Experiments on the Wiener-Hammerstein and Nano-Drone benchmarks show improved simulation accuracy over the co-trained GRU and LSTM networks on most output groups, and over the reference black-box baselines in nearly all comparisons.

==> data/alpha_boxplots.dat <==
wh_alpha_i	wh_alpha_r	wh_alpha_o	wh_alpha_psi	nd_alpha_i	nd_alpha_r	nd_alpha_o	nd_alpha_psi
0.753098	0.798679	0.879662	0.310217	0.593344569	0.558511198	0.629906476	0.901877582
0.822782	0.765028	0.742897	0.893351	0.534086645	0.517037630	0.560083270	0.667963564
0.758101	0.729042	0.7585	0.340447	0.559712350	0.462261915	0.686938822	0.554695606
0.783555	0.712635	0.710392	0.507046	0.482278079	0.481108010	0.735850692	0.691711247
0.760464	0.833813	0.999568	0.599989	0.495547503	0.615241230	0.673871398	0.618855596
0.836237	0.663518	0.811278	0.459685	0.605003059	0.569209278	0.746849358	0.736974359
nan	nan	nan	nan	0.488324046	0.524623692	0.606371224	0.649455130
nan	nan	nan	nan	0.599942744	0.581203461	0.612781644	0.733004928
nan	nan	nan	nan	0.555339932	0.545090854	0.655973554	0.259602845
nan	nan	nan	nan	0.482948571	0.507312179	0.669433713	0.632926345
nan	nan	nan	nan	0.592657447	0.649595737	0.769233346	0.365532041
nan	nan	nan	nan	0.541630745	0.474974811	0.734428704	0.579912543
nan	nan	nan	nan	0.653921306	0.661107600	0.592552602	0.898758471
nan	nan	nan	nan	0.494300753	0.486812770	0.623940051	0.735610723
nan	nan	nan	nan	0.506266236	0.578048646	0.677602649	0.953212798
nan	nan	nan	nan	0.668270946	0.590261519	0.730322599	0.683968604
nan	nan	nan	nan	0.596430719	0.457325548	0.809928477	0.450510591
nan	nan	nan	nan	0.623513758	0.612473667	0.694375098	0.743782997
nan	nan	nan	nan	0.614841819	0.507533193	0.589442670	0.785118580
nan	nan	nan	nan	0.494036943	0.446635216	0.683177829	0.431076616
nan	nan	nan	nan	0.532470047	0.591710210	0.593469441	0.212291047
nan	nan	nan	nan	0.571537554	0.589887083	0.628620803	0.837473691
nan	nan	nan	nan	0.597585917	0.509238720	0.796696305	0.970459580
nan	nan	nan	nan	0.402025908	0.419366062	0.672556639	0.137244761
nan	nan	nan	nan	0.530338824	0.529569805	0.690506876	0.384646297
nan	nan	nan	nan	0.495362431	0.564783394	0.484336197	0.519800365
nan	nan	nan	nan	0.577887118	0.557341158	0.788864434	0.919463336
nan	nan	nan	nan	0.570079088	0.603840351	0.539537847	0.928023934
nan	nan	nan	nan	0.716195941	0.511330187	0.639950216	0.622648954
nan	nan	nan	nan	0.524723768	0.571811438	0.599070668	0.460915655
nan	nan	nan	nan	0.543484628	0.579244256	0.818712592	0.860293090
nan	nan	nan	nan	0.565527201	0.603763163	0.751478195	0.255554765
nan	nan	nan	nan	0.686557174	0.683090270	0.673237860	0.121937722
nan	nan	nan	nan	0.490042835	0.614252925	0.872743666	0.816928625
nan	nan	nan	nan	0.585586727	0.458629251	0.546547830	0.841427743
nan	nan	nan	nan	0.628883839	0.627165318	0.856981158	0.753293455
nan	nan	nan	nan	0.611601651	0.403291017	0.474834144	0.938776374
nan	nan	nan	nan	0.610922515	0.473985940	0.566824853	0.753884315
nan	nan	nan	nan	0.542588949	0.532624424	0.685748219	0.493820846
nan	nan	nan	nan	0.576575279	0.550853670	0.629873455	0.923044086
nan	nan	nan	nan	0.586891055	0.540305138	0.431052089	0.859011412
nan	nan	nan	nan	0.478783786	0.523061693	0.474539727	0.781902492
nan	nan	nan	nan	0.631360292	0.498908162	0.581734836	0.635386050
nan	nan	nan	nan	0.602354050	0.478381336	0.589145184	0.750140548
nan	nan	nan	nan	0.472941786	0.511107206	0.692587793	0.716138422
nan	nan	nan	nan	0.644207358	0.447523028	0.633776188	0.953047633
nan	nan	nan	nan	0.486852556	0.617053628	0.696120381	0.620404422
nan	nan	nan	nan	0.664260745	0.397691548	0.781781733	0.796017706
nan	nan	nan	nan	0.500001788	0.437520146	0.637533009	0.583559215
nan	nan	nan	nan	0.652237535	0.527317464	0.673020840	0.459083974
nan	nan	nan	nan	0.596874654	0.404558659	0.336027443	0.512794137
nan	nan	nan	nan	0.614792109	0.540199697	0.438887358	0.520512044
nan	nan	nan	nan	0.514218628	0.416829646	0.629504859	0.649173379
nan	nan	nan	nan	0.707815349	0.572621167	0.604684770	0.949387133
nan	nan	nan	nan	0.598612249	0.560848594	0.680270016	0.609904945
nan	nan	nan	nan	0.502456903	0.486444563	0.586624384	0.695771456
nan	nan	nan	nan	0.578597486	0.487955898	0.558545768	0.765573978
nan	nan	nan	nan	0.504163861	0.461799324	0.742092907	0.374720931
nan	nan	nan	nan	0.568246603	0.458770931	0.553118467	0.112228855
nan	nan	nan	nan	0.616707921	0.549449980	0.717656374	0.776489139
nan	nan	nan	nan	0.535827816	0.546559334	0.615121901	0.722296000
nan	nan	nan	nan	0.507298529	0.528017879	0.575083315	0.830675304
nan	nan	nan	nan	0.615737498	0.572750032	0.628456771	0.610912144
nan	nan	nan	nan	0.509237587	0.423793137	0.563958704	0.853022993


==> data/nanodrone_horizon.dat <==
t	gruP	gruV	gruR	gruW	lstmP	lstmV	lstmR	lstmW	ggrnnP	ggrnnV	ggrnnR	ggrnnW	physP	physV	physR	physW	hybridP	hybridV	hybridR	hybridW	mlpP	mlpV	mlpR	mlpW	reslstmP	reslstmV	reslstmR	reslstmW
1	0.008638574	0.022604953	0.005294064	0.101535521	0.007657630	0.022651358	0.005466029	0.095182493	0.007771831	0.022419736	0.005277020	0.095123515	0.0012835757618121	0.0080326285884834	0.0010675605002999715	0.0795995690530313	0.0016441036055241292	0.009150212182055573	0.002702097415741798	0.09115666404952807	0.00320040754304856	0.011636062485811172	0.0022026790079592816	0.11378537161513216	0.007938502230713261	0.024683273832454115	0.006550399175841202	0.10205673199594217
2	0.015207160	0.039176837	0.009675557	0.178802788	0.013230591	0.039094467	0.009539365	0.167076692	0.013588126	0.038562842	0.009355582	0.168448001	0.0026609712540169	0.0154577494918241	0.002171788230023319	0.1490577815166077	0.0033858678504825757	0.017597580003423447	0.005519821688322644	0.17131675761201354	0.006393494687776019	0.022485764065832938	0.004303289160086828	0.20644982216964047	0.012030753899067307	0.037228479361156995	0.010070012179411296	0.16629790396349028
3	0.020455286	0.052489195	0.013790338	0.237985194	0.017974570	0.052079491	0.013270416	0.222079039	0.018438097	0.051259853	0.013124007	0.225056648	0.0040281289806616	0.0219684853817587	0.003576099345519789	0.2015167761614276	0.005125471714540923	0.025029569687768243	0.008584785729015084	0.2357589471511476	0.009526477334486281	0.032372407743191986	0.006595619408772331	0.28193257676723166	0.016213992315168357	0.04771294262622758	0.013095326127024114	0.2172401797979644
4	0.024811506	0.063688435	0.017805375	0.283406466	0.022226488	0.062817976	0.016922558	0.263518333	0.022659129	0.061753795	0.016812028	0.267913520	0.0053620145305205	0.0275512533281496	0.005335598940212275	0.2357796287398433	0.006844056410489359	0.0314194212128225	0.01195282074055731	0.28477627681896833	0.012611882193691866	0.041346768625498916	0.00921020272479613	0.34441059395540247	0.020040541676081484	0.05837945482740108	0.0160880187046549	0.2570891376669918
5	0.028579615	0.073442787	0.021750571	0.319429249	0.026143979	0.072083540	0.020568654	0.295120150	0.026444465	0.070788808	0.020462256	0.300715268	0.0066500108855912	0.0324909041788849	0.007394865475403638	0.2565936572135301	0.008528708467141561	0.03699340472520512	0.015624143656093764	0.32313031225766625	0.01565453772703725	0.049666460483423304	0.01221183921374728	0.39747073603772126	0.02347431879788239	0.06881680374201439	0.01917447006054992	0.2892750784709196
6	0.031971835	0.082255989	0.025631009	0.350628704	0.029832069	0.080427811	0.024216365	0.321571946	0.029936129	0.078900494	0.024078136	0.328224093	0.0078891598650425	0.0371915974259999	0.009681599281572717	0.2725348329297393	0.010176918846285682	0.04211234370940588	0.01956754729568579	0.35690239723338657	0.01865810265768306	0.057637057605090754	0.01563017192730195	0.4443224271070406	0.026621501110454086	0.07879471827160715	0.022377667187700807	0.31786627305992365
7	0.035132147	0.090478279	0.029479235	0.380754143	0.033372205	0.088230982	0.027873509	0.346926987	0.033241633	0.086463906	0.027674472	0.354533970	0.0090884953008872	0.0419498600912444	0.012143135297770604	0.2909350114700685	0.011791951046756717	0.04705777508427551	0.023753299164330034	0.39052117757744914	0.021631175980891103	0.06551141409841474	0.01945825291413797	0.487338717246955	0.02962490660730069	0.08847691529513062	0.02573939937999415	0.3462756081148895
8	0.038154580	0.098316319	0.033343330	0.411070973	0.036823399	0.095690802	0.031555805	0.372485936	0.036440656	0.093673021	0.031276844	0.380869538	0.0102614377593103	0.0468585817918948	0.014758947712707983	0.3137042443428225	0.013384185875434839	0.05193669358510081	0.028162511862686434	0.4247427671556787	0.024581758541920237	0.07338508350597049	0.0236643773339568	0.526984492410055	0.03262926269292572	0.09807531606809178	0.029320688287446967	0.37528447156631767
9	0.041103322	0.105883449	0.037258089	0.440902740	0.040226102	0.102898926	0.035286773	0.397717446	0.039588425	0.100618996	0.034914199	0.406783521	0.0114261622930371	0.0518749558593658	0.017535986665903912	0.3375060893008527	0.014966973946147637	0.056712899763958144	0.0327845117878865	0.45769989182313037	0.02751795869861914	0.08123952655302913	0.028211295240076668	0.5628042863950764	0.03573820434283215	0.10772833126269725	0.03314781737831413	0.4033577816271396
10	0.044021875	0.113251239	0.041244123	0.468766719	0.043615710	0.109891079	0.039080318	0.421303213	0.042723268	0.107345149	0.038606230	0.431004763	0.0126042936707491	0.0569653955430158	0.020492064788775022	0.3595853861295617	0.016554234093313195	0.06134713573680907	0.0376150947715348	0.48797376101107837	0.030450446605712805	0.0890455241095751	0.033060546680588866	0.5949159053390105	0.039023599988505055	0.11751706633477277	0.037167193152170944	0.4291931196101038
11	0.046938270	0.120478481	0.045301665	0.493835390	0.047015257	0.116699859	0.042935073	0.442428797	0.045871787	0.113893189	0.042355850	0.452687830	0.0138127528130086	0.0621315129035827	0.023646362050381318	0.379274779198156	0.018156212510298593	0.06585356560875952	0.0426494163306754	0.5152379766074706	0.03338780932851188	0.09680558620809736	0.03818092676240292	0.6236983071925882	0.04253645698548803	0.12749047559659404	0.04130314145813878	0.45295926837035433
12	0.049874105	0.127627015	0.049422376	0.516348839	0.050431617	0.123381749	0.046844337	0.461222798	0.049046680	0.120321132	0.046155464	0.471955806	0.0150625536436931	0.0674171583607214	0.027005423530096308	0.3975200987884209	0.019780910981019532	0.07029506247209664	0.04787284517478141	0.5399712808593687	0.036335173205684496	0.10453330342306895	0.04355057189352753	0.6493917413457457	0.04628897585311774	0.13771892380602127	0.045543454445382416	0.4752514913059958
13	0.052842371	0.134754658	0.053593025	0.536965966	0.053869996	0.129999116	0.050797425	0.478308529	0.052254789	0.126692846	0.049992826	0.489431918	0.016361558622587	0.0728751730934014	0.03056373622589951	0.415533518541938	0.021427814622654178	0.07474932027235703	0.05326851360191739	0.5626812403045904	0.039297933181756006	0.11226329156792493	0.049139816011390926	0.6723595111706896	0.05026324127898225	0.14825405130773844	0.049894541768613264	0.49673322277439425
14	0.055849776	0.141904667	0.057798844	0.556179821	0.057334207	0.136614308	0.054786127	0.494334519	0.055497941	0.133071154	0.053861715	0.505699396	0.017713600474812	0.0785427397468719	0.03431119672752947	0.4335376433757449	0.023095605044100274	0.07928597004129999	0.058817012296866096	0.5835175877964072	0.042277511172618444	0.12004990910024424	0.054913787687411536	0.6929295057157193	0.05444113673231804	0.1591214901352137	0.05432719832594679	0.5177842654892131
15	0.058897812	0.149115443	0.062027846	0.574088275	0.060823683	0.143280730	0.058801483	0.509694993	0.058775585	0.139511928	0.057749443	0.521143496	0.0191172361283556	0.0844354739001622	0.038235325170260855	0.4514141083392342	0.02478100434880601	0.08396791490530621	0.06449831876140621	0.6024547965473939	0.045273929997558894	0.12793692166647372	0.06084542205869617	0.7112514175085565	0.05880526799591282	0.17031766878898433	0.058833072652580885	0.5382258213312211
16	0.061984684	0.156420156	0.066265233	0.590833426	0.064337000	0.150042385	0.062828757	0.524366617	0.062086333	0.146051526	0.061637737	0.535649836	0.0205714711937538	0.0905792819071848	0.04232303364981409	0.4687719146146804	0.026479869206281034	0.0888658050866487	0.0702922383321974	0.6194763978263681	0.04828556369116475	0.13595602059812706	0.06691026873330096	0.7275097173156152	0.06333923848390546	0.1818357134695296	0.0634225457732477	0.5578016869141326
17	0.065107897	0.163843066	0.070492670	0.606478691	0.067873910	0.156924754	0.066857621	0.538179278	0.065429643	0.152718544	0.065517575	0.549170673	0.0220751137043911	0.0970016312864583	0.046568403578471945	0.4856079315513508	0.028188494963329213	0.09405149371812736	0.07618202300115434	0.634634375000654	0.05131128255983341	0.14412901147435545	0.07308034710319722	0.741836593657768	0.06802536628461386	0.1936717990226485	0.06806929488349432	0.5765802397271412
18	0.068266623	0.171394184	0.074694671	0.621057689	0.071434803	0.163946971	0.070884690	0.551062286	0.068805501	0.159534276	0.069384351	0.561711550	0.0236287453454865	0.1037294290310503	0.05096985440273931	0.5019590956820382	0.029904429321924428	0.09958967059583528	0.08215152126823658	0.6480423328974427	0.05435064906966839	0.15247710902788797	0.0793337786743036	0.7543515221108311	0.07284604494071285	0.20581887732746773	0.0727560795711095	0.5948263603285988
19	0.071459152	0.179072395	0.078859068	0.634649873	0.075019613	0.171128944	0.074906796	0.563097477	0.072213516	0.166521996	0.073235579	0.573312759	0.0252364217161161	0.1107927353069353	0.05552543851263	0.518038019516155	0.031627552412224966	0.10554021633947148	0.08818370607734942	0.659771313865357	0.057402504635166066	0.1610182853783995	0.08565217945595514	0.7651006415440121	0.077782479270357	0.21828067914073507	0.07750365870840799	0.612712103264116
20	0.074683659	0.186882049	0.082976259	0.647365391	0.078628004	0.178485289	0.078918442	0.574420333	0.075651884	0.173695326	0.077068403	0.584115684	0.0269024867578758	0.1182230281915483	0.06023120285391893	0.5338562297352902	0.033360630194518695	0.11196251844995149	0.09426181566118623	0.6698914986775475	0.06046799056303466	0.16978227396835313	0.09201510559320034	0.7741344188080718	0.08281999106659903	0.2310600905042748	0.08231615689191418	0.6302973586839528
21	0.077938408	0.194837779	0.087038249	0.659314692	0.082258590	0.186027676	0.082915917	0.585249007	0.079117939	0.181055710	0.080877423	0.594287395	0.0286296307498679	0.1260286185465965	0.06508433403408351	0.5493924828342271	0.035105019893077447	0.11890300194345682	0.10036894066072914	0.6784565993127498	0.06355086240998802	0.17879549753668383	0.09840039623999353	0.7815222353634154	0.0879498270719229	0.2441553331398099	0.08716611141542102	0.6476539745858414
22	0.081221029	0.202960432	0.091038391	0.670567930	0.085909441	0.193766087	0.086895019	0.595657051	0.082609273	0.188607559	0.084656656	0.603968382	0.0304214751087499	0.1342205442154418	0.0700797165508742	0.5647678670212142	0.03686131171139353	0.12639137174479836	0.10648793133826978	0.685543626025907	0.06665357430311104	0.1880798105299548	0.10478947233057384	0.7874686441034032	0.09316534629670097	0.25756077293430824	0.09205841566558176	0.6648304907244944
23	0.084528558	0.211273909	0.094973028	0.681149960	0.089578353	0.201723054	0.090851746	0.605753362	0.086123988	0.196374536	0.088400245	0.613288641	0.0322813708706681	0.1428264376439854	0.07521246284618731	0.5801221698926112	0.03863213973064375	0.13446145348131117	0.11260103090907612	0.691226131432788	0.06977836953955885	0.1976623909263397	0.11116191233589426	0.7921770962542217	0.09845963706288584	0.27126627632408645	0.09700700883428309	0.6818317793495217
24	0.087859131	0.219799057	0.098835431	0.691142023	0.093264341	0.209922016	0.094779670	0.615584671	0.089660212	0.204378158	0.092102416	0.622269690	0.0342138801954776	0.1518818187843036	0.08047885195410286	0.5953334887582336	0.04042075957326729	0.14313744852110935	0.11869083513566017	0.6955269839305609	0.07292753164538507	0.20755713536422357	0.11749521664861437	0.7959573599633459	0.10382628359242171	0.28524770703033614	0.10199690408828811	0.6987364764453217
25	0.091212332	0.228541732	0.102617674	0.700593770	0.096967585	0.218371511	0.098675244	0.625076830	0.093217745	0.212624714	0.095758066	0.630854607	0.036222598823869	0.1613971546181786	0.08587674272643327	0.610057349644365	0.04223089660160216	0.152423539637227	0.12474126136694982	0.6984447201033712	0.07610265609749656	0.21776600098491633	0.12377404095044933	0.7989503187614971	0.10926350378882492	0.29947462993283525	0.10702576829074559	0.7155776886328461
26	0.094588965	0.237495542	0.106313273	0.709500670	0.100689530	0.227075070	0.102533303	0.634247422	0.096796900	0.221114427	0.099362940	0.639050126	0.0383127288291715	0.171359545720194	0.09140340974164732	0.6241405246918946	0.04406564658173581	0.16230657057522485	0.130737199123849	0.7000215986129146	0.07930650585027833	0.22829201486360887	0.12998240107612852	0.8012066141148686	0.1147643638264444	0.31393138952437	0.11210256931664052	0.7324810817764613
27	0.097988524	0.246649787	0.109920204	0.717912853	0.104430467	0.236027151	0.106351048	0.643158436	0.100397378	0.229837567	0.102915838	0.646875978	0.0404897860089191	0.1817790296199089	0.09705420176040942	0.6376617014953145	0.04592803385637716	0.17279277096049547	0.1366650826902695	0.7003718794776317	0.08254255351824084	0.239167150330311	0.13610262528384462	0.8027290199353776	0.12032094628069766	0.3286080766183566	0.11721269372800226	0.7494432018221595
28	0.101409741	0.255991936	0.113437548	0.725856781	0.108190052	0.245218575	0.110124007	0.651876867	0.104018539	0.238789693	0.106416546	0.654362202	0.0427585010195128	0.1926446540954659	0.10282492176282397	0.650732358859958	0.047822478000703196	0.18386581986918635	0.14251166471521143	0.6996188375853372	0.08581360823427406	0.2504067212416933	0.1421189685518948	0.8036203663969151	0.1259278362847654	0.343510993586648	0.12233892271932154	0.7664811365916073
29	0.104851268	0.265518457	0.116864257	0.733342469	0.111967310	0.254654735	0.113846652	0.660382450	0.107658990	0.247979447	0.109863110	0.661456048	0.0451230300782454	0.2039988639596774	0.10871260182867401	0.6635234600771402	0.049752431908703286	0.1955479699190547	0.14826332220665514	0.6978839191076956	0.08912107544453776	0.262034094730516	0.14801935744438005	0.8040195572047435	0.13158043741923295	0.35865083649661694	0.12748969805477853	0.7836516314989427
30	0.108311594	0.275239319	0.120199792	0.740460157	0.115761027	0.264350772	0.117514879	0.668663204	0.111317456	0.257422090	0.113252893	0.668148279	0.0475878023211602	0.2158816330159835	0.11471603798708152	0.676201959903306	0.05172237598849106	0.2078566561848582	0.15390911271772104	0.6952967655640939	0.09246770248392554	0.2740594703058986	0.15378855840120806	0.8040953657893583	0.1372738170266216	0.37405615641220863	0.13266416704974746	0.8009933910492782
31	0.111790180	0.285160810	0.123445511	0.747384727	0.119570859	0.274314106	0.121124409	0.676830709	0.114993498	0.267124861	0.116584800	0.674539387	0.0501577801158958	0.2283462373948456	0.12083428414159131	0.6888200288665238	0.05373880087817959	0.2208145293190121	0.15943863321917	0.6919001609618836	0.09585761591857643	0.286479428056387	0.15941451141249358	0.8039759352278458	0.1430039786677538	0.38975050890219526	0.13785034903810614	0.8184890823303467
32	0.115287833	0.295280516	0.126605570	0.754179776	0.123396918	0.284530163	0.124669388	0.684998572	0.118687943	0.277076066	0.119855210	0.680783093	0.0528385313010582	0.2413741358126166	0.1270660789379435	0.70129272475551	0.055810029502099415	0.23439231259179408	0.16483941451950956	0.6877623954512132	0.0992945297558434	0.29928913659759604	0.1648879505702915	0.803831572085946	0.1487684447179887	0.40574129815726223	0.14305614441963418	0.8362104413734694
33	0.118806183	0.305590779	0.129683658	0.760852993	0.127239719	0.294979006	0.128143370	0.693227708	0.122402139	0.287259132	0.123061113	0.686969638	0.0556370377318004	0.2549825263982449	0.13340865342036484	0.7135025772552523	0.057946014883639055	0.2485731851315746	0.17009762599663142	0.6829632246667904	0.10278199051880459	0.3124759340326764	0.17019836480053444	0.803816097980853	0.15456447517418107	0.4219986710512496	0.14828221004944703	0.8542753754006025
34	0.122346714	0.316073418	0.132686064	0.767421067	0.131099641	0.305641919	0.131540447	0.701608837	0.126136735	0.297650546	0.126197189	0.693115950	0.0585608443251164	0.2691642885447552	0.13985634700829921	0.725384054395571	0.060155925907283456	0.26332948802175477	0.17520226677645784	0.6775956664631281	0.10632255070974164	0.32602204283660385	0.17533599386832274	0.8039796601915681	0.16039164759029256	0.4384976702658935	0.15350882532135773	0.8726858139484995
35	0.125908911	0.326708317	0.135619342	0.773897409	0.134976104	0.316505790	0.134855807	0.710186839	0.129890561	0.308229178	0.129255950	0.699265897	0.0616147745823368	0.2839165700505944	0.14640292462451127	0.736977846624094	0.06244709962089525	0.27862802962336813	0.1801434223727128	0.67176279203936	0.10991849344603469	0.33991117520770336	0.1802911344837321	0.8044028419848097	0.16625077540973815	0.45524151881261976	0.15873020483616931	0.8913060441872422
36	0.129491150	0.337480098	0.138478249	0.780333161	0.138868451	0.327561378	0.138085768	0.718982399	0.133661658	0.318981856	0.132232130	0.705501854	0.0648016488415007	0.2992400106059603	0.15304329678703918	0.7482724828232643	0.06482559932897623	0.29443932100786885	0.18491223996643621	0.6655661901571093	0.1135695228955404	0.3541204897170299	0.18505240199580528	0.8050118771281747	0.17214041284323606	0.4722480878268084	0.16394962061381133	0.9101900050013102
37	0.133092061	0.348382413	0.141258091	0.786811233	0.142775014	0.338802099	0.141228482	0.728043973	0.137448832	0.329898536	0.135122970	0.711901605	0.0681264619193903	0.3151469282429244	0.1597733519391912	0.7592914279056496	0.06729885795437997	0.31074472428296124	0.1895006692883369	0.6591084396019405	0.11727744041542014	0.36862651610172437	0.18960530424818325	0.805797961395895	0.17805790736459406	0.4895303173189169	0.16915633631372615	0.9294973989896783
38	0.136710778	0.359410137	0.143956140	0.793362975	0.146694556	0.350218326	0.144283891	0.737400949	0.141251460	0.340968132	0.137927711	0.718496442	0.071595046208023	0.331638066852897	0.16658993600395713	0.7700230482443635	0.06987352231133734	0.32751437331313327	0.19390174180295935	0.6524939784421974	0.12104174689990352	0.3834053799063823	0.19393827383019796	0.8066445132300724	0.1840026532862806	0.5070940451489847	0.17434007313994507	0.9492763731803551
39	0.140346766	0.370560139	0.146573931	0.799980879	0.150627702	0.361801803	0.147253826	0.747065365	0.145069569	0.352183074	0.140647873	0.725296617	0.0752141142672969	0.3487242564964384	0.17349040745461747	0.7804763683304934	0.0725597426913898	0.34473113203519445	0.19810942169666493	0.6458170773362962	0.12486444202223317	0.39843401977160525	0.19804323270902224	0.8076861806587515	0.18997436294841985	0.5249442544585665	0.1794994037547411	0.9696208248851274
40	0.144000039	0.381834120	0.149118990	0.806677043	0.154575258	0.373543382	0.150141403	0.756993413	0.148903593	0.363536298	0.143286750	0.732343853	0.078990458583307	0.3664197496636012	0.180472050388207	0.7908197451067537	0.07536758200856451	0.36237652357958616	0.2021184911182843	0.6391782423408157	0.12874762371238513	0.41369668934869397	0.2019117941367397	0.8094040385919945	0.19597132872899894	0.5430907518439756	0.18462530864771004	0.9906075960121339
41	0.147670507	0.393229514	0.151593804	0.813553751	0.158538520	0.385436147	0.152949870	0.767207682	0.152754396	0.375021696	0.145841941	0.739673674	0.0829306013810033	0.3847341778579524	0.18753233161943272	0.8011083543287182	0.07830792565742975	0.3804253085057994	0.2059247786619744	0.6326869319747319	0.13269384051321087	0.42917118024155865	0.20553588396472347	0.8120441488809812	0.2019940886279965	0.5615538734004998	0.18970407743249965	1.0121618116373021
42	0.151358053	0.404734075	0.153990477	0.820701480	0.162518248	0.397476494	0.155679435	0.777612984	0.156621814	0.386637181	0.148310483	0.747260809	0.0870414558837036	0.4036762021572833	0.1946693457543685	0.8112581051427893	0.08138875356490635	0.3988460024691467	0.20952447820215275	0.6264692649009955	0.13670364511427763	0.4448222126607092	0.20890992556625435	0.8156286765457826	0.2080431311511393	0.5803376225066886	0.19473729821305308	1.0342941815491153
43	0.155063406	0.416337341	0.156306162	0.828134894	0.166516498	0.409665763	0.158324584	0.788147867	0.160507947	0.398385674	0.150689781	0.755070508	0.0913298818569677	0.4232519262423167	0.20188240093273566	0.8211836314747276	0.0846170760784734	0.41760145022201534	0.21291422464946602	0.6206327350818851	0.1407789175378301	0.460619171940356	0.2120276425396646	0.8205422345546383	0.2141169223277373	0.5994278592115043	0.19972578535514451	1.0571716444413026
44	0.158787370	0.428032011	0.158535689	0.835749447	0.170535818	0.421991825	0.160879388	0.798725128	0.164416090	0.410251260	0.152976424	0.763133645	0.0958025160098676	0.443466690257333	0.2091712188728244	0.8307752237825881	0.0879997980586578	0.4366557935747395	0.21609113370528718	0.6152715905736251	0.14492105650387638	0.47652403919146014	0.21488465677323848	0.827265827942636	0.2202147948704934	0.6188108891265306	0.20465064845738112	1.0809032623545691
45	0.162530646	0.439804882	0.160675630	0.843434930	0.174574614	0.434437603	0.163341627	0.809370756	0.168344975	0.422215730	0.155166999	0.771473110	0.100466044464868	0.4643188881288925	0.21653396770070535	0.83999023514045	0.091543342723374	0.4559749736455941	0.21905294102898884	0.6104562241762539	0.14913062639902044	0.49249754691221903	0.2174800703239984	0.8362219671276501	0.226336275660152	0.6384731011658388	0.20950071275593132	1.1054907569315913
46	0.166292265	0.451647788	0.162725821	0.851196468	0.178632587	0.446992308	0.165711835	0.820208430	0.172293529	0.434271097	0.157260552	0.780103147	0.1053273631093751	0.4858064509591419	0.22396772219091765	0.8490357613692104	0.0952537074938428	0.475530726185266	0.22179859027712354	0.6062488319669941	0.1534072077604003	0.5084978569992485	0.2198174289519069	0.8467215133500965	0.23247876737125447	0.6584035487979887	0.21427627251119602	1.1308807834693408
47	0.170071527	0.463553488	0.164687142	0.859130204	0.182710573	0.459646285	0.167990878	0.831257701	0.176262379	0.446409881	0.159258485	0.789056659	0.1103936679738169	0.5079316182452913	0.23147036473340388	0.8580492053414827	0.0991362343357732	0.4952990537634225	0.22432839674190677	0.6027675257589772	0.1577506086056338	0.5244864693634469	0.22190844573577737	0.8584095108966416	0.2386409877644799	0.6785931243706931	0.2189685182435216	1.157025966888488
48	0.173868388	0.475513518	0.166559398	0.867309451	0.186809421	0.472387969	0.170179576	0.842517674	0.180252388	0.458624989	0.161161721	0.798397720	0.1156724107524621	0.5306962186851081	0.2390410728850791	0.8668960378999553	0.10319446911839951	0.5152539480794579	0.22664447210012176	0.6001623117950122	0.16216184773510814	0.5404230810968763	0.2237659953029893	0.8713104547778935	0.2448222869468165	0.6990395565383707	0.22357009235514022	1.1839487625164178
49	0.177682832	0.487520933	0.168345302	0.875754058	0.190929681	0.485205084	0.172274992	0.853921354	0.184264064	0.470908403	0.162970603	0.808083355	0.1211713544391237	0.5540978427575143	0.24668002746361026	0.8754569274315637	0.10743222334911777	0.5353634779050397	0.22875025939881438	0.5985255701160747	0.16664122619793925	0.5562779606754135	0.2254043082033056	0.8854960372570919	0.2510222953937019	0.7197435622346194	0.22808032671369718	1.2118053839415455
50	0.181513861	0.499570906	0.170047849	0.884446561	0.195071250	0.498092711	0.174274892	0.865378380	0.188297331	0.483249784	0.164686650	0.818056405	0.1268982077438143	0.5781339261142107	0.254387536415692	0.8837226340539871	0.11185330055130428	0.5555936521503854	0.23064935852263224	0.5979211670699563	0.17118913859118423	0.5720223465875407	0.22683948437271886	0.9005430389579053	0.25723993477289	0.7407030871552387	0.2324936948110038	1.2406870391961695


==> data/nanodrone_rollout.dat <==
t	x_gt	x_mlp	x_lstm	x_ggrnn	y_gt	y_mlp	y_lstm	y_ggrnn	z_gt	z_mlp	z_lstm	z_ggrnn	phi_gt	phi_mlp	phi_lstm	phi_ggrnn	theta_gt	theta_mlp	theta_lstm	theta_ggrnn	psi_gt	psi_mlp	psi_lstm	psi_ggrnn	vx_gt	vx_mlp	vx_lstm	vx_ggrnn	vy_gt	vy_mlp	vy_lstm	vy_ggrnn	vz_gt	vz_mlp	vz_lstm	vz_ggrnn	wx_gt	wx_mlp	wx_lstm	wx_ggrnn	wy_gt	wy_mlp	wy_lstm	wy_ggrnn	wz_gt	wz_mlp	wz_lstm	wz_ggrnn
20.5000	-0.6614	-0.5428	-0.4992	-0.5607	0.2187	0.2709	0.2315	0.1491	1.1838	1.0780	0.9557	1.1351	0.1553	0.1564	-0.0330	0.0659	0.2325	0.6768	0.1540	0.3756	0.0487	0.1252	0.0340	0.0479	-0.5062	0.3609	-0.2507	0.1515	-1.0801	-0.8970	-0.6816	-0.9796	0.7346	0.1691	0.8396	0.6295	-0.3359	0.1686	-0.0323	-0.3361	0.4273	1.4042	-1.3767	-0.0544	-0.1304	-0.1438	-0.0666	-0.1680
20.5200	-0.6714	-0.5487	-0.5094	-0.5695	0.1982	0.2537	0.2154	0.1280	1.1988	1.0905	0.9688	1.1469	0.1475	0.1532	-0.0429	0.0625	0.2410	0.6816	0.1466	0.3727	0.0475	0.1241	0.0335	0.0464	-0.4611	0.4253	-0.1958	0.1910	-1.1025	-0.9219	-0.7112	-1.0305	0.7329	0.1486	0.8503	0.6231	-0.3543	0.1454	-0.0108	-0.3609	0.4303	1.2159	-1.4549	-0.1020	-0.1366	-0.1601	-0.0674	-0.1757
20.5400	-0.6805	-0.5537	-0.5189	-0.5776	0.1774	0.2358	0.1997	0.1061	1.2139	1.1037	0.9845	1.1603	0.1393	0.1492	-0.0513	0.0615	0.2494	0.6856	0.1409	0.3707	0.0461	0.1222	0.0328	0.0456	-0.4146	0.4901	-0.1337	0.2313	-1.1228	-0.9457	-0.7357	-1.0794	0.7306	0.1305	0.8611	0.6153	-0.3752	0.1166	0.0195	-0.3886	0.4214	1.0160	-1.5350	-0.1405	-0.1428	-0.1747	-0.0665	-0.1857
20.5600	-0.6887	-0.5578	-0.5286	-0.5852	0.1561	0.2169	0.1835	0.0848	1.2290	1.1181	1.0021	1.1752	0.1306	0.1430	-0.0576	0.0615	0.2578	0.6871	0.1380	0.3689	0.0445	0.1190	0.0320	0.0451	-0.3667	0.5537	-0.0683	0.2694	-1.1416	-0.9690	-0.7539	-1.1244	0.7274	0.1173	0.8715	0.6071	-0.3911	0.0755	0.0515	-0.4144	0.4076	0.7867	-1.6080	-0.1693	-0.1493	-0.1899	-0.0663	-0.1943
20.5800	-0.6959	-0.5614	-0.5384	-0.5919	0.1346	0.1969	0.1659	0.0641	1.2440	1.1322	1.0192	1.1902	0.1215	0.1356	-0.0631	0.0579	0.2658	0.6867	0.1333	0.3657	0.0428	0.1149	0.0312	0.0434	-0.3176	0.6146	-0.0104	0.3021	-1.1587	-0.9909	-0.7744	-1.1604	0.7232	0.1069	0.8795	0.6000	-0.4068	0.0320	0.0698	-0.4380	0.3970	0.5644	-1.6515	-0.1905	-0.1556	-0.2030	-0.0672	-0.2020
20.6000	-0.7021	-0.5645	-0.5469	-0.5968	0.1128	0.1761	0.1465	0.0426	1.2589	1.1457	1.0363	1.2049	0.1122	0.1263	-0.0699	0.0525	0.2736	0.6856	0.1273	0.3621	0.0408	0.1096	0.0304	0.0410	-0.2671	0.6726	0.0492	0.3336	-1.1738	-1.0091	-0.8021	-1.1915	0.7188	0.0985	0.8838	0.5921	-0.4249	-0.0149	0.0742	-0.4723	0.3826	0.3382	-1.6917	-0.2091	-0.1596	-0.2162	-0.0721	-0.2112
20.6200	-0.7073	-0.5660	-0.5559	-0.6010	0.0909	0.1554	0.1280	0.0221	1.2737	1.1599	1.0542	1.2202	0.1024	0.1145	-0.0741	0.0467	0.2810	0.6817	0.1251	0.3594	0.0387	0.1028	0.0295	0.0387	-0.2155	0.7304	0.1085	0.3636	-1.1868	-1.0229	-0.8190	-1.2142	0.7135	0.0939	0.8893	0.5852	-0.4377	-0.0629	0.0853	-0.5051	0.3593	0.0847	-1.7108	-0.2212	-0.1627	-0.2265	-0.0756	-0.2199
20.6400	-0.7115	-0.5666	-0.5645	-0.6041	0.0688	0.1347	0.1091	0.0026	1.2883	1.1746	1.0727	1.2356	0.0923	0.1006	-0.0770	0.0393	0.2880	0.6750	0.1235	0.3567	0.0365	0.0947	0.0285	0.0359	-0.1628	0.7862	0.1665	0.3935	-1.1977	-1.0334	-0.8315	-1.2314	0.7068	0.0924	0.8937	0.5786	-0.4486	-0.1148	0.0921	-0.5339	0.3293	-0.1836	-1.7155	-0.2362	-0.1659	-0.2362	-0.0800	-0.2287
20.6600	-0.7146	-0.5684	-0.5719	-0.6061	0.0464	0.1136	0.0876	-0.0160	1.3028	1.1897	1.0915	1.2508	0.0819	0.0838	-0.0802	0.0273	0.2943	0.6661	0.1201	0.3535	0.0341	0.0850	0.0278	0.0316	-0.1092	0.8334	0.2186	0.4217	-1.2063	-1.0411	-0.8585	-1.2391	0.6997	0.0948	0.8936	0.5716	-0.4542	-0.1663	0.0787	-0.5566	0.2958	-0.4367	-1.7219	-0.2516	-0.1675	-0.2433	-0.0897	-0.2365
20.6800	-0.7166	-0.5706	-0.5776	-0.6085	0.0239	0.0925	0.0648	-0.0341	1.3173	1.2047	1.1104	1.2661	0.0711	0.0648	-0.0843	0.0127	0.2999	0.6551	0.1150	0.3502	0.0315	0.0743	0.0271	0.0266	-0.0545	0.8752	0.2736	0.4380	-1.2127	-1.0444	-0.8929	-1.2386	0.6919	0.0994	0.8897	0.5660	-0.4525	-0.2069	0.0629	-0.5806	0.2628	-0.6803	-1.7487	-0.2497	-0.1685	-0.2480	-0.1019	-0.2433
20.7000	-0.7177	-0.5734	-0.5834	-0.6113	0.0012	0.0715	0.0422	-0.0532	1.3317	1.2192	1.1302	1.2814	0.0604	0.0446	-0.0876	-0.0021	0.3048	0.6436	0.1111	0.3478	0.0289	0.0630	0.0260	0.0214	0.0007	0.9128	0.3267	0.4488	-1.2171	-1.0426	-0.9206	-1.2351	0.6830	0.1034	0.8840	0.5601	-0.4481	-0.2359	0.0456	-0.6101	0.2338	-0.8889	-1.7557	-0.2359	-0.1696	-0.2486	-0.1134	-0.2521
20.7200	-0.7176	-0.5742	-0.5883	-0.6133	-0.0216	0.0517	0.0203	-0.0709	1.3459	1.2332	1.1505	1.2964	0.0498	0.0247	-0.0897	-0.0188	0.3091	0.6296	0.1089	0.3455	0.0262	0.0522	0.0244	0.0157	0.0564	0.9525	0.3818	0.4608	-1.2192	-1.0364	-0.9422	-1.2212	0.6728	0.1064	0.8761	0.5525	-0.4408	-0.2537	0.0374	-0.6336	0.2064	-1.0879	-1.7606	-0.2229	-0.1694	-0.2457	-0.1255	-0.2582
20.7400	-0.7164	-0.5740	-0.5928	-0.6148	-0.0443	0.0328	-0.0014	-0.0876	1.3597	1.2472	1.1702	1.3106	0.0394	0.0042	-0.0901	-0.0369	0.3128	0.6126	0.1074	0.3428	0.0234	0.0414	0.0226	0.0098	0.1123	0.9894	0.4328	0.4697	-1.2191	-1.0258	-0.9597	-1.2017	0.6614	0.1098	0.8656	0.5446	-0.4303	-0.2595	0.0295	-0.6510	0.1754	-1.2616	-1.7441	-0.2096	-0.1689	-0.2388	-0.1364	-0.2614
20.7600	-0.7141	-0.5752	-0.5960	-0.6150	-0.0669	0.0142	-0.0236	-0.1058	1.3733	1.2602	1.1892	1.3244	0.0292	-0.0171	-0.0911	-0.0568	0.3158	0.5964	0.1028	0.3403	0.0206	0.0305	0.0208	0.0031	0.1682	1.0195	0.4772	0.4802	-1.2171	-1.0092	-0.9808	-1.1839	0.6490	0.1117	0.8536	0.5352	-0.4193	-0.2534	0.0176	-0.6724	0.1419	-1.3860	-1.7193	-0.1977	-0.1666	-0.2289	-0.1482	-0.2661
20.7800	-0.7108	-0.5774	-0.5970	-0.6142	-0.0896	-0.0047	-0.0470	-0.1252	1.3867	1.2736	1.2091	1.3384	0.0192	-0.0395	-0.0931	-0.0749	0.3180	0.5798	0.0995	0.3384	0.0177	0.0197	0.0188	-0.0032	0.2242	1.0436	0.5286	0.4940	-1.2138	-0.9895	-1.0092	-1.1664	0.6348	0.1141	0.8375	0.5223	-0.4133	-0.2464	0.0050	-0.6966	0.1085	-1.4809	-1.7304	-0.1874	-0.1644	-0.2179	-0.1628	-0.2709
20.8000	-0.7064	-0.5790	-0.5977	-0.6135	-0.1124	-0.0230	-0.0689	-0.1438	1.3998	1.2877	1.2299	1.3522	0.0093	-0.0620	-0.0926	-0.0906	0.3194	0.5609	0.0989	0.3364	0.0148	0.0094	0.0164	-0.0087	0.2799	1.0650	0.5800	0.5051	-1.2093	-0.9671	-1.0269	-1.1476	0.6188	0.1178	0.8201	0.5090	-0.4139	-0.2334	0.0018	-0.7189	0.0697	-1.5545	-1.7298	-0.1788	-0.1650	-0.2052	-0.1750	-0.2748
20.8200	-0.7010	-0.5819	-0.5972	-0.6119	-0.1352	-0.0414	-0.0912	-0.1620	1.4126	1.3017	1.2506	1.3656	-0.0007	-0.0849	-0.0930	-0.1072	0.3201	0.5425	0.0963	0.3328	0.0119	-0.0003	0.0139	-0.0143	0.3356	1.0796	0.6284	0.5139	-1.2033	-0.9409	-1.0468	-1.1285	0.6023	0.1230	0.8009	0.4952	-0.4160	-0.2126	-0.0049	-0.7411	0.0296	-1.5768	-1.7333	-0.1738	-0.1664	-0.1934	-0.1885	-0.2791
20.8400	-0.6946	-0.5850	-0.5953	-0.6098	-0.1578	-0.0602	-0.1137	-0.1802	1.4251	1.3160	1.2719	1.3793	-0.0107	-0.1073	-0.0944	-0.1247	0.3199	0.5243	0.0950	0.3289	0.0089	-0.0089	0.0112	-0.0202	0.3909	1.0907	0.6810	0.5220	-1.1959	-0.9127	-1.0733	-1.1022	0.5858	0.1293	0.7777	0.4793	-0.4193	-0.1859	-0.0156	-0.7629	-0.0057	-1.5572	-1.7505	-0.1654	-0.1676	-0.1824	-0.2050	-0.2828
20.8600	-0.6872	-0.5865	-0.5930	-0.6074	-0.1803	-0.0787	-0.1334	-0.1979	1.4371	1.3306	1.2934	1.3926	-0.0206	-0.1283	-0.0941	-0.1378	0.3190	0.5054	0.0960	0.3253	0.0059	-0.0162	0.0079	-0.0246	0.4453	1.1038	0.7368	0.5332	-1.1867	-0.8820	-1.0833	-1.0769	0.5677	0.1355	0.7540	0.4621	-0.4271	-0.1508	-0.0069	-0.7861	-0.0395	-1.5225	-1.7460	-0.1610	-0.1698	-0.1719	-0.2148	-0.2862
20.8800	-0.6786	-0.5876	-0.5902	-0.6043	-0.2028	-0.0972	-0.1522	-0.2155	1.4489	1.3454	1.3150	1.4059	-0.0304	-0.1484	-0.0935	-0.1494	0.3173	0.4875	0.0984	0.3224	0.0028	-0.0225	0.0041	-0.0285	0.4993	1.1159	0.7890	0.5519	-1.1767	-0.8494	-1.0856	-1.0551	0.5489	0.1422	0.7303	0.4442	-0.4352	-0.1123	0.0063	-0.8013	-0.0744	-1.4641	-1.7164	-0.1617	-0.1738	-0.1636	-0.2224	-0.2899
20.9000	-0.6688	-0.5883	-0.5859	-0.6004	-0.2252	-0.1152	-0.1713	-0.2327	1.4603	1.3605	1.3365	1.4191	-0.0405	-0.1678	-0.0929	-0.1592	0.3149	0.4700	0.1008	0.3193	-0.0004	-0.0277	0.0005	-0.0316	0.5540	1.1276	0.8414	0.5744	-1.1670	-0.8151	-1.0919	-1.0344	0.5314	0.1495	0.7051	0.4254	-0.4497	-0.0745	0.0174	-0.8122	-0.1115	-1.3956	-1.6898	-0.1641	-0.1813	-0.1587	-0.2334	-0.2935
20.9200	-0.6580	-0.5898	-0.5814	-0.5961	-0.2475	-0.1334	-0.1902	-0.2503	1.4715	1.3755	1.3574	1.4317	-0.0513	-0.1872	-0.0922	-0.1663	0.3115	0.4543	0.1036	0.3164	-0.0036	-0.0326	-0.0032	-0.0340	0.6071	1.1355	0.8882	0.6003	-1.1550	-0.7789	-1.0939	-1.0191	0.5132	0.1571	0.6787	0.4055	-0.4875	-0.0384	0.0269	-0.8279	-0.1584	-1.3119	-1.6473	-0.1741	-0.1920	-0.1562	-0.2436	-0.2987
20.9400	-0.6461	-0.5921	-0.5764	-0.5918	-0.2695	-0.1517	-0.2088	-0.2672	1.4824	1.3906	1.3783	1.4449	-0.0627	-0.2063	-0.0922	-0.1750	0.3071	0.4409	0.1055	0.3138	-0.0069	-0.0374	-0.0069	-0.0368	0.6576	1.1410	0.9305	0.6271	-1.1399	-0.7408	-1.0984	-1.0016	0.4932	0.1643	0.6502	0.3854	-0.5249	-0.0131	0.0277	-0.8411	-0.2044	-1.2267	-1.6084	-0.1855	-0.2021	-0.1561	-0.2543	-0.3031
20.9600	-0.6333	-0.5935	-0.5698	-0.5867	-0.2914	-0.1692	-0.2274	-0.2830	1.4929	1.4067	1.3991	1.4578	-0.0746	-0.2241	-0.0929	-0.1827	0.3020	0.4266	0.1089	0.3108	-0.0103	-0.0413	-0.0109	-0.0391	0.7082	1.1481	0.9757	0.6543	-1.1241	-0.7022	-1.1000	-0.9791	0.4734	0.1712	0.6191	0.3650	-0.5279	0.0375	0.0400	-0.8437	-0.2307	-1.1452	-1.5852	-0.2027	-0.2117	-0.1550	-0.2632	-0.3042
20.9800	-0.6194	-0.5938	-0.5631	-0.5811	-0.3129	-0.1853	-0.2443	-0.2980	1.5028	1.4227	1.4192	1.4695	-0.0867	-0.2399	-0.0931	-0.1891	0.2962	0.4124	0.1116	0.3076	-0.0137	-0.0445	-0.0150	-0.0410	0.7580	1.1572	1.0148	0.6832	-1.1065	-0.6618	-1.0853	-0.9572	0.4536	0.1765	0.5883	0.3450	-0.5257	0.1139	0.0882	-0.8383	-0.2571	-1.0602	-1.5235	-0.2213	-0.2226	-0.1520	-0.2648	-0.3024
21.0000	-0.6045	-0.5935	-0.5540	-0.5748	-0.3341	-0.2009	-0.2620	-0.3124	1.5121	1.4380	1.4385	1.4809	-0.0988	-0.2535	-0.0951	-0.1962	0.2899	0.3996	0.1116	0.3038	-0.0171	-0.0474	-0.0191	-0.0428	0.8055	1.1677	1.0534	0.7149	-1.0859	-0.6207	-1.0766	-0.9340	0.4316	0.1788	0.5553	0.3238	-0.5407	0.1772	0.1256	-0.8270	-0.2952	-0.9859	-1.4889	-0.2426	-0.2299	-0.1478	-0.2636	-0.2982
21.0200	-0.5886	-0.5928	-0.5445	-0.5678	-0.3549	-0.2162	-0.2799	-0.3268	1.5209	1.4525	1.4567	1.4915	-0.1109	-0.2654	-0.0967	-0.2026	0.2828	0.3869	0.1104	0.2999	-0.0204	-0.0498	-0.0229	-0.0444	0.8512	1.1780	1.0880	0.7499	-1.0632	-0.5800	-1.0700	-0.9100	0.4081	0.1784	0.5200	0.3002	-0.5414	0.2375	0.1525	-0.8119	-0.3281	-0.9141	-1.4521	-0.2685	-0.2303	-0.1432	-0.2611	-0.2920
21.0400	-0.5719	-0.5910	-0.5332	-0.5599	-0.3752	-0.2307	-0.2981	-0.3420	1.5293	1.4657	1.4739	1.5005	-0.1229	-0.2752	-0.0985	-0.2069	0.2750	0.3750	0.1063	0.2952	-0.0235	-0.0517	-0.0265	-0.0451	0.8957	1.1903	1.1202	0.7867	-1.0383	-0.5394	-1.0601	-0.8915	0.3858	0.1733	0.4831	0.2772	-0.5199	0.3141	0.1869	-0.7933	-0.3556	-0.8472	-1.4170	-0.2946	-0.2275	-0.1367	-0.2538	-0.2833
21.0600	-0.5546	-0.5883	-0.5206	-0.5513	-0.3948	-0.2447	-0.3177	-0.3579	1.5375	1.4777	1.4906	1.5087	-0.1346	-0.2828	-0.1014	-0.2118	0.2664	0.3638	0.1010	0.2898	-0.0263	-0.0530	-0.0296	-0.0458	0.9384	1.2048	1.1502	0.8242	-1.0110	-0.4984	-1.0540	-0.8725	0.3651	0.1639	0.4456	0.2543	-0.5037	0.3985	0.2162	-0.7745	-0.3810	-0.7892	-1.3899	-0.3176	-0.2239	-0.1274	-0.2464	-0.2746
21.0800	-0.5367	-0.5843	-0.5086	-0.5423	-0.4136	-0.2579	-0.3366	-0.3729	1.5452	1.4885	1.5065	1.5165	-0.1462	-0.2875	-0.1029	-0.2175	0.2573	0.3529	0.0945	0.2832	-0.0286	-0.0538	-0.0322	-0.0466	0.9777	1.2211	1.1725	0.8600	-0.9801	-0.4573	-1.0437	-0.8475	0.3443	0.1516	0.4078	0.2308	-0.4957	0.4758	0.2365	-0.7605	-0.3939	-0.7429	-1.3439	-0.3340	-0.2169	-0.1149	-0.2393	-0.2651
21.1000	-0.5181	-0.5776	-0.4951	-0.5325	-0.4317	-0.2703	-0.3544	-0.3864	1.5524	1.4978	1.5218	1.5239	-0.1572	-0.2887	-0.1042	-0.2243	0.2480	0.3419	0.0868	0.2752	-0.0305	-0.0536	-0.0344	-0.0474	1.0132	1.2422	1.1915	0.8932	-0.9452	-0.4171	-1.0283	-0.8175	0.3227	0.1344	0.3696	0.2078	-0.4700	0.5556	0.2541	-0.7422	-0.3898	-0.7101	-1.2933	-0.3446	-0.2043	-0.0996	-0.2295	-0.2524
21.1200	-0.4986	-0.5694	-0.4801	-0.5218	-0.4493	-0.2823	-0.3719	-0.3994	1.5592	1.5060	1.5363	1.5312	-0.1672	-0.2881	-0.1055	-0.2325	0.2391	0.3309	0.0767	0.2657	-0.0322	-0.0528	-0.0359	-0.0483	1.0493	1.2636	1.2059	0.9224	-0.9103	-0.3775	-1.0127	-0.7846	0.3017	0.1142	0.3318	0.1855	-0.4128	0.6351	0.2686	-0.7158	-0.3743	-0.6849	-1.2433	-0.3473	-0.1886	-0.0830	-0.2173	-0.2382
21.1400	-0.4783	-0.5599	-0.4628	-0.5101	-0.4663	-0.2941	-0.3908	-0.4131	1.5655	1.5124	1.5499	1.5373	-0.1760	-0.2858	-0.1081	-0.2388	0.2306	0.3197	0.0656	0.2553	-0.0336	-0.0513	-0.0370	-0.0483	1.0863	1.2852	1.2186	0.9498	-0.8763	-0.3395	-1.0004	-0.7558	0.2810	0.0897	0.2942	0.1630	-0.3683	0.7255	0.2814	-0.6909	-0.3717	-0.6629	-1.1997	-0.3462	-0.1736	-0.0647	-0.2060	-0.2249
21.1600	-0.4574	-0.5488	-0.4448	-0.4978	-0.4825	-0.3056	-0.4091	-0.4265	1.5714	1.5172	1.5634	1.5431	-0.1843	-0.2817	-0.1100	-0.2439	0.2216	0.3091	0.0551	0.2440	-0.0345	-0.0491	-0.0374	-0.0478	1.1193	1.3079	1.2279	0.9753	-0.8393	-0.3023	-0.9884	-0.7291	0.2584	0.0611	0.2573	0.1412	-0.3742	0.7891	0.2774	-0.6729	-0.4015	-0.6519	-1.1512	-0.3463	-0.1588	-0.0475	-0.1941	-0.2120
21.1800	-0.4362	-0.5362	-0.4252	-0.4848	-0.4977	-0.3169	-0.4273	-0.4392	1.5770	1.5208	1.5777	1.5493	-0.1925	-0.2765	-0.1120	-0.2490	0.2120	0.2986	0.0460	0.2317	-0.0345	-0.0465	-0.0372	-0.0469	1.1468	1.3313	1.2377	0.9969	-0.7991	-0.2653	-0.9846	-0.7008	0.2342	0.0294	0.2209	0.1190	-0.3739	0.8344	0.2375	-0.6590	-0.4232	-0.6525	-1.1299	-0.3479	-0.1418	-0.0329	-0.1828	-0.1998
21.2000	-0.4147	-0.5231	-0.4058	-0.4701	-0.5122	-0.3281	-0.4451	-0.4524	1.5823	1.5237	1.5915	1.5551	-0.2003	-0.2718	-0.1138	-0.2531	0.2022	0.2876	0.0382	0.2186	-0.0341	-0.0437	-0.0365	-0.0455	1.1727	1.3523	1.2440	1.0179	-0.7583	-0.2288	-0.9766	-0.6742	0.2118	-0.0036	0.1856	0.0961	-0.3222	0.9059	0.2040	-0.6429	-0.3933	-0.6365	-1.0830	-0.3453	-0.1249	-0.0214	-0.1741	-0.1892
21.2200	-0.3927	-0.5086	-0.3844	-0.4539	-0.5258	-0.3394	-0.4632	-0.4653	1.5873	1.5257	1.6045	1.5601	-0.2072	-0.2662	-0.1165	-0.2553	0.1930	0.2764	0.0301	0.2042	-0.0335	-0.0404	-0.0355	-0.0435	1.1986	1.3730	1.2513	1.0396	-0.7172	-0.1944	-0.9649	-0.6500	0.1914	-0.0366	0.1501	0.0735	-0.2717	0.9832	0.1823	-0.6227	-0.3500	-0.6171	-1.0230	-0.3388	-0.1132	-0.0123	-0.1681	-0.1799
21.2400	-0.3702	-0.4936	-0.3628	-0.4368	-0.5388	-0.3508	-0.4812	-0.4770	1.5917	1.5280	1.6166	1.5651	-0.2133	-0.2605	-0.1192	-0.2566	0.1843	0.2650	0.0229	0.1896	-0.0328	-0.0373	-0.0341	-0.0412	1.2213	1.3897	1.2551	1.0600	-0.6750	-0.1613	-0.9533	-0.6255	0.1683	-0.0666	0.1163	0.0504	-0.2633	1.0409	0.1531	-0.6063	-0.3451	-0.6070	-0.9574	-0.3339	-0.1054	-0.0052	-0.1644	-0.1727
21.2600	-0.3472	-0.4785	-0.3417	-0.4182	-0.5510	-0.3628	-0.4982	-0.4878	1.5956	1.5310	1.6285	1.5693	-0.2188	-0.2566	-0.1210	-0.2562	0.1760	0.2533	0.0170	0.1745	-0.0318	-0.0347	-0.0325	-0.0383	1.2416	1.4008	1.2547	1.0785	-0.6324	-0.1291	-0.9404	-0.6037	0.1426	-0.0936	0.0841	0.0270	-0.2539	1.0736	0.1103	-0.5917	-0.3509	-0.5947	-0.8929	-0.3379	-0.0983	-0.0009	-0.1603	-0.1652
21.2800	-0.3236	-0.4627	-0.3192	-0.3981	-0.5625	-0.3757	-0.5150	-0.4982	1.5988	1.5342	1.6400	1.5727	-0.2238	-0.2544	-0.1236	-0.2542	0.1679	0.2409	0.0128	0.1586	-0.0308	-0.0321	-0.0308	-0.0349	1.2622	1.4079	1.2572	1.0938	-0.5903	-0.0987	-0.9283	-0.5840	0.1173	-0.1185	0.0529	0.0036	-0.2179	1.1002	0.0667	-0.5743	-0.3389	-0.5729	-0.8357	-0.3468	-0.0927	-0.0015	-0.1550	-0.1574
21.3000	-0.2993	-0.4467	-0.2965	-0.3769	-0.5733	-0.3887	-0.5314	-0.5083	1.6015	1.5378	1.6511	1.5756	-0.2282	-0.2533	-0.1270	-0.2521	0.1599	0.2278	0.0090	0.1429	-0.0299	-0.0297	-0.0292	-0.0314	1.2826	1.4104	1.2583	1.1057	-0.5482	-0.0686	-0.9124	-0.5635	0.0917	-0.1404	0.0225	-0.0206	-0.1925	1.1242	0.0293	-0.5605	-0.3419	-0.5476	-0.7742	-0.3572	-0.0877	-0.0035	-0.1490	-0.1508
21.3200	-0.2746	-0.4297	-0.2743	-0.3544	-0.5833	-0.4029	-0.5470	-0.5184	1.6037	1.5422	1.6618	1.5775	-0.2324	-0.2517	-0.1309	-0.2488	0.1517	0.2141	0.0064	0.1272	-0.0287	-0.0275	-0.0276	-0.0278	1.3014	1.4098	1.2582	1.1168	-0.5050	-0.0414	-0.8952	-0.5448	0.0653	-0.1580	-0.0062	-0.0442	-0.1933	1.1277	-0.0124	-0.5549	-0.3728	-0.5253	-0.7134	-0.3748	-0.0818	-0.0054	-0.1436	-0.1441
21.3400	-0.2498	-0.4101	-0.2531	-0.3312	-0.5924	-0.4217	-0.5612	-0.5268	1.6053	1.5503	1.6722	1.5789	-0.2364	-0.2479	-0.1342	-0.2448	0.1429	0.1979	0.0058	0.1116	-0.0273	-0.0248	-0.0261	-0.0238	1.3179	1.4009	1.2599	1.1259	-0.4608	-0.0277	-0.8739	-0.5234	0.0393	-0.1633	-0.0329	-0.0666	-0.1886	1.0713	-0.0575	-0.5493	-0.4036	-0.5106	-0.6543	-0.3957	-0.0753	-0.0087	-0.1380	-0.1367
21.3600	-0.2248	-0.3892	-0.2323	-0.3069	-0.6008	-0.4414	-0.5738	-0.5334	1.6065	1.5588	1.6819	1.5798	-0.2400	-0.2435	-0.1378	-0.2404	0.1336	0.1807	0.0065	0.0960	-0.0255	-0.0220	-0.0248	-0.0199	1.3322	1.3897	1.2620	1.1332	-0.4161	-0.0186	-0.8476	-0.4983	0.0142	-0.1647	-0.0581	-0.0896	-0.1640	1.0035	-0.0959	-0.5414	-0.4181	-0.4981	-0.5933	-0.4153	-0.0683	-0.0147	-0.1335	-0.1294
21.3800	-0.1999	-0.3674	-0.2123	-0.2813	-0.6083	-0.4621	-0.5852	-0.5394	1.6070	1.5671	1.6903	1.5798	-0.2431	-0.2392	-0.1413	-0.2353	0.1242	0.1628	0.0060	0.0797	-0.0233	-0.0191	-0.0235	-0.0158	1.3456	1.3754	1.2617	1.1394	-0.3721	-0.0134	-0.8145	-0.4736	-0.0092	-0.1632	-0.0825	-0.1111	-0.1397	0.9181	-0.1251	-0.5355	-0.4192	-0.4868	-0.5153	-0.4282	-0.0631	-0.0215	-0.1316	-0.1237
21.4000	-0.1748	-0.3432	-0.1915	-0.2549	-0.6150	-0.4845	-0.5960	-0.5444	1.6069	1.5768	1.6980	1.5798	-0.2457	-0.2364	-0.1453	-0.2310	0.1147	0.1439	0.0059	0.0635	-0.0210	-0.0163	-0.0224	-0.0119	1.3572	1.3611	1.2630	1.1427	-0.3277	-0.0111	-0.7801	-0.4463	-0.0319	-0.1563	-0.1034	-0.1293	-0.1371	0.8012	-0.1532	-0.5321	-0.4241	-0.4828	-0.4303	-0.4344	-0.0604	-0.0302	-0.1314	-0.1209
21.4200	-0.1496	-0.3181	-0.1709	-0.2280	-0.6210	-0.5055	-0.6044	-0.5485	1.6061	1.5863	1.7056	1.5800	-0.2483	-0.2343	-0.1497	-0.2278	0.1051	0.1247	0.0064	0.0479	-0.0184	-0.0135	-0.0212	-0.0083	1.3657	1.3465	1.2626	1.1359	-0.2822	-0.0049	-0.7395	-0.4135	-0.0555	-0.1497	-0.1207	-0.1456	-0.1463	0.6709	-0.1790	-0.5345	-0.4373	-0.4797	-0.3476	-0.4302	-0.0580	-0.0382	-0.1308	-0.1184
21.4400	-0.1242	-0.2926	-0.1498	-0.2004	-0.6260	-0.5256	-0.6097	-0.5515	1.6049	1.5948	1.7124	1.5784	-0.2508	-0.2331	-0.1556	-0.2240	0.0955	0.1057	0.0073	0.0323	-0.0158	-0.0110	-0.0199	-0.0047	1.3730	1.3312	1.2633	1.1242	-0.2365	0.0024	-0.6886	-0.3803	-0.0771	-0.1445	-0.1364	-0.1604	-0.1354	0.5307	-0.2055	-0.5345	-0.4357	-0.4721	-0.2842	-0.4134	-0.0538	-0.0457	-0.1293	-0.1144
21.4600	-0.0985	-0.2650	-0.1273	-0.1722	-0.6304	-0.5457	-0.6145	-0.5523	1.6036	1.6028	1.7180	1.5773	-0.2532	-0.2326	-0.1631	-0.2214	0.0858	0.0873	0.0094	0.0181	-0.0133	-0.0086	-0.0191	-0.0011	1.3799	1.3208	1.2698	1.1187	-0.1911	0.0094	-0.6413	-0.3451	-0.0949	-0.1387	-0.1510	-0.1740	-0.1199	0.3901	-0.2295	-0.5303	-0.4254	-0.4673	-0.2317	-0.3941	-0.0483	-0.0530	-0.1309	-0.1124
21.4800	-0.0726	-0.2354	-0.1031	-0.1437	-0.6339	-0.5657	-0.6201	-0.5521	1.6020	1.6111	1.7229	1.5770	-0.2554	-0.2330	-0.1703	-0.2197	0.0762	0.0698	0.0115	0.0045	-0.0107	-0.0065	-0.0189	0.0023	1.3854	1.3148	1.2793	1.1113	-0.1456	0.0172	-0.6001	-0.3056	-0.1120	-0.1315	-0.1641	-0.1870	-0.1362	0.2439	-0.2486	-0.5259	-0.4355	-0.4644	-0.1841	-0.3667	-0.0448	-0.0572	-0.1349	-0.1116
21.5000	-0.0468	-0.2059	-0.0773	-0.1151	-0.6365	-0.5831	-0.6241	-0.5516	1.6000	1.6174	1.7260	1.5757	-0.2578	-0.2347	-0.1789	-0.2165	0.0662	0.0521	0.0135	-0.0096	-0.0079	-0.0044	-0.0186	0.0054	1.3876	1.3070	1.2933	1.0969	-0.0999	0.0305	-0.5559	-0.2682	-0.1299	-0.1276	-0.1757	-0.1988	-0.1618	0.0962	-0.2702	-0.5252	-0.4590	-0.4627	-0.1636	-0.3308	-0.0445	-0.0612	-0.1396	-0.1085
21.5200	-0.0211	-0.1767	-0.0501	-0.0861	-0.6381	-0.5982	-0.6263	-0.5496	1.5976	1.6206	1.7275	1.5738	-0.2605	-0.2382	-0.1899	-0.2144	0.0560	0.0346	0.0165	-0.0239	-0.0048	-0.0025	-0.0184	0.0086	1.3874	1.2983	1.3147	1.0805	-0.0534	0.0488	-0.5094	-0.2305	-0.1481	-0.1300	-0.1884	-0.2091	-0.1676	-0.0352	-0.2890	-0.5189	-0.4615	-0.4579	-0.1703	-0.2919	-0.0432	-0.0654	-0.1427	-0.1025
21.5400	0.0048	-0.1475	-0.0209	-0.0568	-0.6389	-0.6088	-0.6293	-0.5471	1.5947	1.6203	1.7291	1.5723	-0.2634	-0.2451	-0.2010	-0.2144	0.0459	0.0208	0.0180	-0.0377	-0.0017	-0.0014	-0.0184	0.0119	1.3864	1.3006	1.3383	1.0665	-0.0064	0.0792	-0.4696	-0.1914	-0.1661	-0.1407	-0.2018	-0.2185	-0.1608	-0.1158	-0.2986	-0.5071	-0.4415	-0.4369	-0.1814	-0.2538	-0.0396	-0.0694	-0.1446	-0.0958
21.5600	0.0309	-0.1183	0.0092	-0.0280	-0.6389	-0.6168	-0.6321	-0.5445	1.5915	1.6194	1.7305	1.5716	-0.2659	-0.2534	-0.2120	-0.2156	0.0361	0.0077	0.0177	-0.0505	0.0013	-0.0004	-0.0184	0.0149	1.3836	1.3041	1.3611	1.0512	0.0403	0.1160	-0.4326	-0.1502	-0.1833	-0.1531	-0.2141	-0.2281	-0.1481	-0.1800	-0.2999	-0.4919	-0.4351	-0.4127	-0.1968	-0.2165	-0.0369	-0.0713	-0.1457	-0.0896
21.5800	0.0571	-0.0903	0.0399	0.0002	-0.6381	-0.6214	-0.6330	-0.5413	1.5881	1.6168	1.7302	1.5709	-0.2682	-0.2620	-0.2243	-0.2174	0.0265	-0.0052	0.0183	-0.0620	0.0042	0.0006	-0.0184	0.0177	1.3802	1.3052	1.3891	1.0349	0.0867	0.1599	-0.3897	-0.1049	-0.2004	-0.1697	-0.2262	-0.2392	-0.1392	-0.2271	-0.2999	-0.4681	-0.4484	-0.3913	-0.2424	-0.1847	-0.0335	-0.0703	-0.1449	-0.0830
21.6000	0.0833	-0.0624	0.0710	0.0277	-0.6366	-0.6225	-0.6318	-0.5375	1.5845	1.6114	1.7288	1.5697	-0.2705	-0.2685	-0.2355	-0.2193	0.0168	-0.0163	0.0187	-0.0719	0.0071	0.0016	-0.0181	0.0204	1.3761	1.3080	1.4198	1.0221	0.1329	0.2073	-0.3416	-0.0608	-0.2179	-0.1898	-0.2399	-0.2509	-0.1442	-0.2617	-0.2977	-0.4410	-0.4664	-0.3740	-0.3036	-0.1630	-0.0287	-0.0678	-0.1400	-0.0741
21.6200	0.1095	-0.0325	0.1027	0.0551	-0.6343	-0.6240	-0.6309	-0.5326	1.5806	1.6055	1.7276	1.5686	-0.2729	-0.2748	-0.2448	-0.2215	0.0068	-0.0257	0.0194	-0.0799	0.0101	0.0022	-0.0181	0.0229	1.3702	1.3159	1.4534	1.0169	0.1792	0.2514	-0.3003	-0.0160	-0.2347	-0.2076	-0.2548	-0.2648	-0.1478	-0.3038	-0.2999	-0.4137	-0.4866	-0.3614	-0.3615	-0.1569	-0.0259	-0.0646	-0.1343	-0.0658
21.6400	0.1357	-0.0016	0.1357	0.0829	-0.6312	-0.6245	-0.6308	-0.5287	1.5761	1.5993	1.7260	1.5690	-0.2752	-0.2819	-0.2522	-0.2236	-0.0036	-0.0355	0.0185	-0.0885	0.0131	0.0032	-0.0183	0.0253	1.3632	1.3230	1.4885	1.0122	0.2257	0.2985	-0.2712	0.0292	-0.2529	-0.2256	-0.2688	-0.2806	-0.1358	-0.3302	-0.2963	-0.3943	-0.5047	-0.3521	-0.4179	-0.1678	-0.0267	-0.0615	-0.1313	-0.0596
21.6600	0.1617	0.0267	0.1681	0.1104	-0.6271	-0.6220	-0.6280	-0.5265	1.5710	1.5910	1.7227	1.5680	-0.2770	-0.2890	-0.2592	-0.2240	-0.0142	-0.0462	0.0153	-0.1002	0.0164	0.0049	-0.0176	0.0275	1.3544	1.3194	1.5210	0.9967	0.2729	0.3516	-0.2345	0.0707	-0.2725	-0.2482	-0.2810	-0.2962	-0.1069	-0.3332	-0.2858	-0.3822	-0.5190	-0.3321	-0.4936	-0.1798	-0.0283	-0.0589	-0.1275	-0.0523
21.6800	0.1875	0.0516	0.1979	0.1370	-0.6221	-0.6158	-0.6208	-0.5234	1.5656	1.5798	1.7180	1.5655	-0.2783	-0.2947	-0.2670	-0.2240	-0.0250	-0.0567	0.0107	-0.1121	0.0199	0.0070	-0.0160	0.0298	1.3424	1.3069	1.5494	0.9782	0.3206	0.4096	-0.1870	0.1105	-0.2898	-0.2758	-0.2928	-0.3124	-0.0705	-0.3094	-0.2699	-0.3647	-0.5338	-0.3121	-0.5886	-0.1993	-0.0265	-0.0569	-0.1221	-0.0449
21.7000	0.2130	0.0772	0.2266	0.1635	-0.6162	-0.6101	-0.6130	-0.5185	1.5600	1.5690	1.7140	1.5640	-0.2790	-0.2982	-0.2729	-0.2264	-0.0360	-0.0658	0.0068	-0.1211	0.0234	0.0088	-0.0146	0.0326	1.3291	1.2960	1.5745	0.9662	0.3686	0.4616	-0.1423	0.1545	-0.3046	-0.2988	-0.3056	-0.3280	-0.0471	-0.2916	-0.2457	-0.3347	-0.5388	-0.2980	-0.6702	-0.2241	-0.0237	-0.0531	-0.1151	-0.0403
21.7200	0.2380	0.1048	0.2557	0.1899	-0.6095	-0.6045	-0.6054	-0.5135	1.5542	1.5603	1.7131	1.5632	-0.2793	-0.3006	-0.2734	-0.2279	-0.0473	-0.0744	0.0007	-0.1284	0.0271	0.0104	-0.0126	0.0349	1.3135	1.2895	1.5935	0.9590	0.4164	0.5092	-0.1027	0.2011	-0.3176	-0.3139	-0.3169	-0.3433	-0.0274	-0.2889	-0.2176	-0.3091	-0.5413	-0.2905	-0.6994	-0.2543	-0.0252	-0.0476	-0.1087	-0.0407
21.7400	0.2627	0.1309	0.2842	0.2157	-0.6019	-0.5958	-0.5949	-0.5090	1.5483	1.5511	1.7109	1.5607	-0.2791	-0.3033	-0.2725	-0.2248	-0.0585	-0.0842	-0.0071	-0.1378	0.0308	0.0125	-0.0102	0.0364	1.2943	1.2751	1.6069	0.9474	0.4643	0.5629	-0.0591	0.2449	-0.3293	-0.3299	-0.3244	-0.3598	0.0032	-0.2692	-0.1923	-0.2939	-0.5487	-0.2914	-0.7356	-0.2862	-0.0301	-0.0416	-0.1048	-0.0445
21.7600	0.2873	0.1547	0.3097	0.2414	-0.5933	-0.5857	-0.5813	-0.5040	1.5421	1.5401	1.7049	1.5564	-0.2783	-0.3062	-0.2725	-0.2190	-0.0695	-0.0930	-0.0148	-0.1480	0.0341	0.0147	-0.0077	0.0375	1.2749	1.2526	1.6194	0.9339	0.5125	0.6185	-0.0093	0.2830	-0.3410	-0.3476	-0.3315	-0.3748	0.0310	-0.2389	-0.1760	-0.2831	-0.5366	-0.2843	-0.7948	-0.3137	-0.0348	-0.0366	-0.1032	-0.0485
21.7800	0.3117	0.1804	0.3357	0.2682	-0.5838	-0.5765	-0.5679	-0.4988	1.5356	1.5294	1.6998	1.5524	-0.2770	-0.3086	-0.2712	-0.2142	-0.0803	-0.1007	-0.0233	-0.1577	0.0370	0.0166	-0.0051	0.0389	1.2551	1.2335	1.6298	0.9212	0.5606	0.6689	0.0368	0.3168	-0.3519	-0.3611	-0.3388	-0.3867	0.0579	-0.2208	-0.1571	-0.2813	-0.5245	-0.2744	-0.8327	-0.3404	-0.0390	-0.0323	-0.1024	-0.0513
21.8000	0.3360	0.2067	0.3627	0.2952	-0.5734	-0.5672	-0.5548	-0.4936	1.5288	1.5196	1.6970	1.5487	-0.2750	-0.3111	-0.2677	-0.2090	-0.0911	-0.1089	-0.0329	-0.1679	0.0399	0.0186	-0.0024	0.0402	1.2330	1.2135	1.6319	0.9036	0.6078	0.7162	0.0754	0.3517	-0.3619	-0.3721	-0.3441	-0.3981	0.0947	-0.2054	-0.1350	-0.2877	-0.5440	-0.2633	-0.8492	-0.3702	-0.0445	-0.0286	-0.1045	-0.0538
21.8200	0.3598	0.2305	0.3883	0.3215	-0.5621	-0.5560	-0.5394	-0.4882	1.5217	1.5095	1.6936	1.5431	-0.2723	-0.3142	-0.2630	-0.2032	-0.1022	-0.1176	-0.0438	-0.1810	0.0428	0.0209	0.0006	0.0417	1.2087	1.1821	1.6287	0.8795	0.6543	0.7658	0.1124	0.3859	-0.3718	-0.3852	-0.3465	-0.4096	0.1278	-0.1782	-0.1193	-0.2920	-0.5596	-0.2479	-0.8846	-0.3919	-0.0507	-0.0248	-0.1051	-0.0566
21.8400	0.3831	0.2529	0.4116	0.3453	-0.5500	-0.5437	-0.5219	-0.4807	1.5147	1.4985	1.6890	1.5360	-0.2690	-0.3165	-0.2584	-0.2005	-0.1134	-0.1251	-0.0545	-0.1945	0.0456	0.0234	0.0038	0.0440	1.1822	1.1451	1.6270	0.8448	0.7005	0.8146	0.1529	0.4258	-0.3797	-0.3985	-0.3488	-0.4219	0.1517	-0.1494	-0.1163	-0.2831	-0.5453	-0.2226	-0.9296	-0.3923	-0.0560	-0.0220	-0.1042	-0.0592
21.8600	0.4058	0.2749	0.4333	0.3667	-0.5370	-0.5312	-0.5044	-0.4706	1.5075	1.4875	1.6855	1.5298	-0.2652	-0.3167	-0.2522	-0.1994	-0.1245	-0.1308	-0.0650	-0.2056	0.0482	0.0255	0.0071	0.0468	1.1533	1.1085	1.6203	0.8031	0.7459	0.8576	0.1901	0.4735	-0.3860	-0.4087	-0.3524	-0.4358	0.1709	-0.1285	-0.1137	-0.2613	-0.5322	-0.1982	-0.9415	-0.3736	-0.0607	-0.0197	-0.1036	-0.0624
21.8800	0.4279	0.2970	0.4548	0.3889	-0.5230	-0.5191	-0.4879	-0.4601	1.5003	1.4767	1.6820	1.5242	-0.2611	-0.3153	-0.2467	-0.1980	-0.1353	-0.1359	-0.0742	-0.2155	0.0505	0.0274	0.0103	0.0493	1.1225	1.0731	1.6101	0.7655	0.7906	0.8943	0.2268	0.5189	-0.3938	-0.4167	-0.3578	-0.4470	0.1873	-0.1210	-0.1178	-0.2474	-0.5276	-0.1870	-0.9367	-0.3488	-0.0656	-0.0163	-0.1041	-0.0651
21.9000	0.4495	0.3191	0.4763	0.4122	-0.5082	-0.5061	-0.4710	-0.4491	1.4928	1.4650	1.6772	1.5182	-0.2566	-0.3142	-0.2438	-0.1945	-0.1458	-0.1412	-0.0832	-0.2257	0.0525	0.0296	0.0137	0.0511	1.0897	1.0392	1.6012	0.7371	0.8348	0.9323	0.2692	0.5566	-0.4027	-0.4267	-0.3643	-0.4548	0.2192	-0.1062	-0.1357	-0.2548	-0.5131	-0.1822	-0.9276	-0.3429	-0.0724	-0.0137	-0.1078	-0.0666
21.9200	0.4703	0.3396	0.4973	0.4341	-0.4927	-0.4923	-0.4530	-0.4364	1.4849	1.4515	1.6707	1.5108	-0.2512	-0.3130	-0.2426	-0.1907	-0.1561	-0.1465	-0.0924	-0.2365	0.0544	0.0320	0.0170	0.0530	1.0546	1.0022	1.5910	0.7059	0.8777	0.9706	0.3162	0.5940	-0.4113	-0.4404	-0.3704	-0.4630	0.2653	-0.0759	-0.1555	-0.2534	-0.4928	-0.1765	-0.9343	-0.3381	-0.0792	-0.0132	-0.1133	-0.0668
21.9400	0.4904	0.3592	0.5170	0.4544	-0.4764	-0.4784	-0.4343	-0.4222	1.4768	1.4377	1.6650	1.5030	-0.2450	-0.3103	-0.2404	-0.1891	-0.1661	-0.1510	-0.1011	-0.2460	0.0562	0.0342	0.0203	0.0554	1.0170	0.9629	1.5782	0.6686	0.9187	1.0042	0.3603	0.6367	-0.4188	-0.4526	-0.3770	-0.4699	0.2963	-0.0540	-0.1666	-0.2362	-0.4679	-0.1711	-0.9277	-0.3187	-0.0855	-0.0137	-0.1179	-0.0655
21.9600	0.5099	0.3801	0.5372	0.4741	-0.4593	-0.4645	-0.4163	-0.4071	1.4684	1.4260	1.6618	1.4954	-0.2382	-0.3067	-0.2371	-0.1889	-0.1757	-0.1555	-0.1092	-0.2550	0.0576	0.0362	0.0235	0.0582	0.9773	0.9259	1.5623	0.6304	0.9582	1.0336	0.3983	0.6856	-0.4250	-0.4588	-0.3817	-0.4747	0.3101	-0.0459	-0.1827	-0.2158	-0.4351	-0.1736	-0.8857	-0.2931	-0.0933	-0.0138	-0.1218	-0.0652
21.9800	0.5286	0.4004	0.5571	0.4917	-0.4412	-0.4488	-0.3970	-0.3897	1.4599	1.4151	1.6577	1.4867	-0.2312	-0.3039	-0.2343	-0.1889	-0.1846	-0.1598	-0.1181	-0.2658	0.0586	0.0384	0.0271	0.0612	0.9363	0.8867	1.5472	0.5853	0.9975	1.0675	0.4394	0.7417	-0.4308	-0.4634	-0.3828	-0.4825	0.3201	-0.0250	-0.2034	-0.1826	-0.4017	-0.1790	-0.8484	-0.2624	-0.1021	-0.0156	-0.1265	-0.0693
22.0000	0.5466	0.4179	0.5741	0.5067	-0.4224	-0.4311	-0.3746	-0.3708	1.4515	1.4035	1.6512	1.4759	-0.2239	-0.3018	-0.2322	-0.1912	-0.1928	-0.1634	-0.1280	-0.2780	0.0591	0.0408	0.0308	0.0651	0.8935	0.8406	1.5325	0.5275	1.0363	1.1075	0.4860	0.8029	-0.4351	-0.4685	-0.3828	-0.4934	0.3402	0.0099	-0.2161	-0.1315	-0.3707	-0.1811	-0.8319	-0.2155	-0.1121	-0.0177	-0.1305	-0.0770
22.0200	0.5637	0.4345	0.5890	0.5204	-0.4029	-0.4127	-0.3518	-0.3506	1.4431	1.3921	1.6435	1.4654	-0.2160	-0.2984	-0.2322	-0.1945	-0.2006	-0.1667	-0.1362	-0.2880	0.0594	0.0430	0.0343	0.0692	0.8482	0.7932	1.5153	0.4693	1.0723	1.1461	0.5360	0.8639	-0.4364	-0.4705	-0.3842	-0.5027	0.3680	0.0521	-0.2121	-0.0705	-0.3413	-0.1826	-0.8140	-0.1662	-0.1186	-0.0217	-0.1350	-0.0851
22.0400	0.5798	0.4519	0.6049	0.5347	-0.3829	-0.3942	-0.3281	-0.3293	1.4348	1.3815	1.6381	1.4552	-0.2075	-0.2933	-0.2304	-0.1962	-0.2077	-0.1706	-0.1467	-0.2963	0.0596	0.0452	0.0380	0.0727	0.8010	0.7479	1.4926	0.4208	1.1059	1.1814	0.5836	0.9221	-0.4368	-0.4681	-0.3846	-0.5096	0.3767	0.0911	-0.1761	-0.0062	-0.3112	-0.1890	-0.7758	-0.1222	-0.1205	-0.0257	-0.1365	-0.0947
22.0600	0.5949	0.4700	0.6210	0.5476	-0.3624	-0.3751	-0.3042	-0.3082	1.4263	1.3722	1.6343	1.4440	-0.1989	-0.2872	-0.2265	-0.1965	-0.2143	-0.1748	-0.1605	-0.3060	0.0595	0.0472	0.0417	0.0757	0.7528	0.7035	1.4594	0.3662	1.1378	1.2153	0.6248	0.9772	-0.4376	-0.4614	-0.3824	-0.5151	0.3723	0.1251	-0.1393	0.0608	-0.2784	-0.2055	-0.7331	-0.0710	-0.1247	-0.0284	-0.1390	-0.1086
22.0800	0.6091	0.4879	0.6349	0.5584	-0.3413	-0.3555	-0.2814	-0.2867	1.4177	1.3643	1.6302	1.4321	-0.1902	-0.2808	-0.2235	-0.1942	-0.2203	-0.1789	-0.1724	-0.3162	0.0592	0.0491	0.0450	0.0777	0.7032	0.6574	1.4197	0.3095	1.1679	1.2476	0.6619	1.0265	-0.4381	-0.4506	-0.3798	-0.5179	0.3791	0.1610	-0.1050	0.1314	-0.2427	-0.2151	-0.6964	-0.0221	-0.1327	-0.0315	-0.1429	-0.1241
22.1000	0.6224	0.5043	0.6477	0.5675	-0.3196	-0.3352	-0.2577	-0.2649	1.4092	1.3571	1.6260	1.4206	-0.1813	-0.2747	-0.2200	-0.1913	-0.2255	-0.1823	-0.1832	-0.3255	0.0586	0.0509	0.0483	0.0792	0.6522	0.6071	1.3808	0.2514	1.1960	1.2799	0.7008	1.0745	-0.4366	-0.4377	-0.3750	-0.5197	0.3896	0.1998	-0.0578	0.2091	-0.2043	-0.2070	-0.6551	0.0318	-0.1400	-0.0362	-0.1437	-0.1400
22.1200	0.6348	0.5197	0.6591	0.5750	-0.2972	-0.3135	-0.2324	-0.2427	1.4007	1.3502	1.6207	1.4089	-0.1722	-0.2686	-0.2166	-0.1887	-0.2301	-0.1848	-0.1934	-0.3343	0.0576	0.0524	0.0517	0.0806	0.6005	0.5548	1.3443	0.1863	1.2227	1.3139	0.7461	1.1215	-0.4334	-0.4226	-0.3695	-0.5213	0.3899	0.2413	0.0082	0.2850	-0.1660	-0.1949	-0.6237	0.0944	-0.1459	-0.0405	-0.1435	-0.1581
22.1400	0.6462	0.5347	0.6688	0.5814	-0.2743	-0.2907	-0.2084	-0.2201	1.3924	1.3439	1.6146	1.3971	-0.1630	-0.2617	-0.2143	-0.1848	-0.2339	-0.1870	-0.2038	-0.3438	0.0562	0.0538	0.0543	0.0813	0.5483	0.5021	1.2986	0.1188	1.2482	1.3466	0.7902	1.1596	-0.4298	-0.4050	-0.3654	-0.5232	0.3899	0.2781	0.0652	0.3560	-0.1335	-0.1866	-0.6079	0.1524	-0.1511	-0.0439	-0.1451	-0.1790
22.1600	0.6566	0.5494	0.6779	0.5861	-0.2510	-0.2679	-0.1859	-0.1975	1.3842	1.3370	1.6086	1.3850	-0.1536	-0.2537	-0.2121	-0.1788	-0.2371	-0.1890	-0.2134	-0.3536	0.0546	0.0549	0.0562	0.0812	0.4955	0.4504	1.2467	0.0505	1.2718	1.3741	0.8321	1.1866	-0.4255	-0.3867	-0.3645	-0.5233	0.3987	0.3095	0.1271	0.4239	-0.1091	-0.1845	-0.6036	0.1991	-0.1552	-0.0457	-0.1470	-0.1998
22.1800	0.6658	0.5629	0.6851	0.5896	-0.2274	-0.2452	-0.1638	-0.1758	1.3762	1.3309	1.6040	1.3736	-0.1439	-0.2443	-0.2073	-0.1709	-0.2397	-0.1905	-0.2231	-0.3614	0.0529	0.0556	0.0578	0.0802	0.4416	0.3979	1.1826	-0.0154	1.2926	1.3943	0.8666	1.2069	-0.4199	-0.3659	-0.3629	-0.5180	0.4129	0.3300	0.1910	0.4824	-0.0824	-0.1898	-0.5945	0.2401	-0.1591	-0.0457	-0.1478	-0.2187
22.2000	0.6741	0.5753	0.6912	0.5929	-0.2034	-0.2216	-0.1415	-0.1539	1.3681	1.3258	1.5987	1.3647	-0.1339	-0.2340	-0.2029	-0.1596	-0.2416	-0.1925	-0.2328	-0.3662	0.0510	0.0562	0.0595	0.0776	0.3875	0.3428	1.1153	-0.0714	1.3114	1.4118	0.9042	1.2184	-0.4136	-0.3429	-0.3592	-0.5073	0.4199	0.3457	0.2428	0.5284	-0.0474	-0.1981	-0.5909	0.2718	-0.1618	-0.0465	-0.1475	-0.2378
22.2200	0.6815	0.5869	0.6970	0.5955	-0.1789	-0.1970	-0.1189	-0.1313	1.3601	1.3209	1.5932	1.3572	-0.1238	-0.2238	-0.1991	-0.1462	-0.2429	-0.1947	-0.2410	-0.3698	0.0487	0.0566	0.0612	0.0738	0.3341	0.2878	1.0540	-0.1242	1.3298	1.4296	0.9510	1.2256	-0.4068	-0.3202	-0.3557	-0.4939	0.4201	0.3557	0.2887	0.5680	-0.0167	-0.2184	-0.5908	0.2929	-0.1668	-0.0484	-0.1480	-0.2584
22.2400	0.6879	0.5968	0.6997	0.5964	-0.1539	-0.1714	-0.0986	-0.1087	1.3521	1.3168	1.5870	1.3496	-0.1137	-0.2135	-0.1967	-0.1322	-0.2436	-0.1967	-0.2451	-0.3732	0.0460	0.0568	0.0619	0.0694	0.2811	0.2319	0.9856	-0.1817	1.3470	1.4451	0.9954	1.2322	-0.3995	-0.2965	-0.3539	-0.4802	0.4292	0.3618	0.3117	0.6025	-0.0018	-0.2445	-0.5916	0.3061	-0.1755	-0.0514	-0.1526	-0.2798
22.2600	0.6935	0.6058	0.7003	0.5981	-0.1285	-0.1453	-0.0795	-0.0855	1.3444	1.3128	1.5794	1.3433	-0.1034	-0.2034	-0.1957	-0.1185	-0.2439	-0.1991	-0.2440	-0.3748	0.0431	0.0568	0.0615	0.0644	0.2281	0.1759	0.9204	-0.2293	1.3620	1.4580	1.0423	1.2373	-0.3906	-0.2728	-0.3548	-0.4658	0.4428	0.3678	0.3338	0.6269	0.0072	-0.2729	-0.5921	0.2974	-0.1828	-0.0562	-0.1541	-0.2971
22.2800	0.6980	0.6148	0.7015	0.5994	-0.1028	-0.1180	-0.0588	-0.0622	1.3369	1.3089	1.5727	1.3375	-0.0927	-0.1937	-0.1912	-0.1065	-0.2440	-0.2026	-0.2437	-0.3766	0.0401	0.0568	0.0606	0.0597	0.1750	0.1193	0.8595	-0.2788	1.3745	1.4714	1.0905	1.2465	-0.3799	-0.2493	-0.3539	-0.4537	0.4546	0.3738	0.3656	0.6517	0.0178	-0.3033	-0.5821	0.2847	-0.1875	-0.0638	-0.1520	-0.3139
22.3000	0.7015	0.6224	0.6992	0.5986	-0.0770	-0.0907	-0.0393	-0.0393	1.3296	1.3065	1.5668	1.3316	-0.0818	-0.1836	-0.1824	-0.0957	-0.2438	-0.2071	-0.2450	-0.3808	0.0369	0.0565	0.0589	0.0555	0.1224	0.0571	0.7829	-0.3435	1.3850	1.4808	1.1225	1.2608	-0.3688	-0.2232	-0.3520	-0.4466	0.4639	0.3739	0.3874	0.6843	0.0232	-0.3350	-0.5676	0.2855	-0.1923	-0.0728	-0.1490	-0.3338
22.3200	0.7040	0.6280	0.6939	0.5970	-0.0511	-0.0635	-0.0223	-0.0173	1.3225	1.3054	1.5606	1.3266	-0.0707	-0.1730	-0.1747	-0.0841	-0.2435	-0.2124	-0.2429	-0.3842	0.0337	0.0558	0.0564	0.0507	0.0703	-0.0106	0.6997	-0.4029	1.3934	1.4860	1.1467	1.2687	-0.3573	-0.1953	-0.3510	-0.4374	0.4704	0.3658	0.3862	0.7114	0.0255	-0.3660	-0.5479	0.2788	-0.1968	-0.0829	-0.1463	-0.3512
22.3400	0.7055	0.6324	0.6892	0.5961	-0.0250	-0.0362	-0.0043	0.0044	1.3156	1.3044	1.5543	1.3229	-0.0595	-0.1624	-0.1704	-0.0742	-0.2431	-0.2186	-0.2365	-0.3846	0.0303	0.0550	0.0542	0.0460	0.0187	-0.0778	0.6325	-0.4511	1.3995	1.4895	1.1847	1.2761	-0.3449	-0.1683	-0.3501	-0.4238	0.4752	0.3594	0.3873	0.7285	0.0259	-0.3936	-0.5150	0.2597	-0.2006	-0.0952	-0.1440	-0.3644
22.3600	0.7061	0.6357	0.6829	0.5955	0.0012	-0.0086	0.0141	0.0257	1.3090	1.3044	1.5488	1.3194	-0.0483	-0.1519	-0.1638	-0.0654	-0.2427	-0.2256	-0.2297	-0.3844	0.0269	0.0542	0.0519	0.0414	-0.0323	-0.1454	0.5650	-0.4997	1.4035	1.4914	1.2194	1.2877	-0.3317	-0.1410	-0.3464	-0.4114	0.4760	0.3557	0.3794	0.7449	0.0237	-0.4202	-0.4679	0.2444	-0.2041	-0.1093	-0.1406	-0.3770
22.3800	0.7058	0.6372	0.6742	0.5939	0.0276	0.0188	0.0316	0.0464	1.3027	1.3049	1.5423	1.3166	-0.0370	-0.1418	-0.1562	-0.0552	-0.2422	-0.2334	-0.2208	-0.3844	0.0234	0.0531	0.0490	0.0361	-0.0828	-0.2166	0.4979	-0.5476	1.4051	1.4926	1.2485	1.2954	-0.3186	-0.1144	-0.3426	-0.4008	0.4759	0.3544	0.3643	0.7621	0.0204	-0.4367	-0.4159	0.2320	-0.2064	-0.1263	-0.1345	-0.3886
22.4000	0.7046	0.6376	0.6639	0.5915	0.0539	0.0455	0.0485	0.0667	1.2968	1.3048	1.5364	1.3128	-0.0257	-0.1317	-0.1486	-0.0448	-0.2417	-0.2417	-0.2094	-0.3836	0.0198	0.0515	0.0453	0.0308	-0.1326	-0.2875	0.4332	-0.5930	1.4043	1.4917	1.2768	1.3002	-0.3058	-0.0894	-0.3414	-0.3901	0.4731	0.3502	0.3662	0.7793	0.0159	-0.4480	-0.3610	0.2163	-0.2074	-0.1446	-0.1260	-0.3967
22.4200	0.7024	0.6375	0.6525	0.5882	0.0803	0.0707	0.0636	0.0853	1.2911	1.3044	1.5321	1.3082	-0.0144	-0.1204	-0.1401	-0.0340	-0.2412	-0.2504	-0.1981	-0.3823	0.0162	0.0494	0.0410	0.0256	-0.1818	-0.3560	0.3619	-0.6338	1.4011	1.4837	1.2923	1.2985	-0.2931	-0.0654	-0.3400	-0.3775	0.4646	0.3416	0.3568	0.7961	0.0119	-0.4604	-0.3049	0.1936	-0.2067	-0.1603	-0.1163	-0.4001
22.4400	0.6992	0.6364	0.6406	0.5839	0.1066	0.0944	0.0777	0.1022	1.2857	1.3037	1.5273	1.3047	-0.0031	-0.1091	-0.1337	-0.0216	-0.2406	-0.2588	-0.1861	-0.3794	0.0127	0.0470	0.0370	0.0199	-0.2305	-0.4234	0.2974	-0.6650	1.3956	1.4704	1.3061	1.2855	-0.2796	-0.0433	-0.3374	-0.3606	0.4611	0.3280	0.3252	0.8040	0.0107	-0.4645	-0.2468	0.1621	-0.2051	-0.1741	-0.1080	-0.3981
22.4600	0.6952	0.6339	0.6295	0.5793	0.1329	0.1180	0.0938	0.1186	1.2806	1.3016	1.5219	1.3012	0.0080	-0.0987	-0.1295	-0.0090	-0.2399	-0.2662	-0.1745	-0.3738	0.0092	0.0444	0.0337	0.0141	-0.2787	-0.4888	0.2460	-0.6892	1.3881	1.4587	1.3329	1.2693	-0.2657	-0.0243	-0.3331	-0.3405	0.4651	0.3156	0.3077	0.8078	0.0139	-0.4569	-0.2093	0.1295	-0.2043	-0.1888	-0.1004	-0.3934
22.4800	0.6903	0.6306	0.6191	0.5734	0.1592	0.1415	0.1119	0.1353	1.2756	1.2981	1.5163	1.2968	0.0191	-0.0886	-0.1258	0.0039	-0.2392	-0.2726	-0.1649	-0.3667	0.0057	0.0414	0.0307	0.0084	-0.3263	-0.5517	0.2020	-0.7105	1.3787	1.4483	1.3640	1.2523	-0.2525	-0.0081	-0.3281	-0.3194	0.4637	0.3019	0.3118	0.8100	0.0147	-0.4388	-0.1905	0.1016	-0.2035	-0.2033	-0.0923	-0.3869
22.5000	0.6846	0.6262	0.6085	0.5654	0.1853	0.1635	0.1305	0.1514	1.2709	1.2943	1.5108	1.2916	0.0301	-0.0779	-0.1215	0.0192	-0.2384	-0.2822	-0.1575	-0.3588	0.0022	0.0377	0.0281	0.0020	-0.3734	-0.6207	0.1627	-0.7283	1.3675	1.4364	1.3916	1.2274	-0.2394	0.0062	-0.3213	-0.2953	0.4590	0.2758	0.3230	0.8059	0.0088	-0.4188	-0.1861	0.0776	-0.2007	-0.2153	-0.0861	-0.3758
22.5200	0.6780	0.6204	0.5962	0.5566	0.2113	0.1831	0.1493	0.1676	1.2664	1.2911	1.5055	1.2867	0.0410	-0.0672	-0.1143	0.0360	-0.2375	-0.2942	-0.1526	-0.3501	-0.0013	0.0336	0.0255	-0.0042	-0.4204	-0.6951	0.1187	-0.7458	1.3548	1.4204	1.4055	1.2011	-0.2262	0.0188	-0.3112	-0.2709	0.4588	0.2450	0.3434	0.7962	0.0051	-0.3925	-0.1912	0.0631	-0.1969	-0.2261	-0.0803	-0.3608
22.5400	0.6704	0.6130	0.5823	0.5473	0.2370	0.2014	0.1705	0.1859	1.2622	1.2874	1.4992	1.2837	0.0518	-0.0572	-0.1022	0.0528	-0.2365	-0.3049	-0.1500	-0.3394	-0.0046	0.0293	0.0230	-0.0099	-0.4672	-0.7697	0.0704	-0.7602	1.3399	1.4027	1.4125	1.1778	-0.2119	0.0299	-0.2990	-0.2501	0.4598	0.2113	0.3915	0.7873	0.0125	-0.3522	-0.2038	0.0519	-0.1934	-0.2348	-0.0690	-0.3456
22.5600	0.6619	0.6046	0.5689	0.5359	0.2628	0.2196	0.1942	0.2051	1.2584	1.2815	1.4913	1.2811	0.0626	-0.0483	-0.0903	0.0694	-0.2354	-0.3114	-0.1483	-0.3250	-0.0079	0.0250	0.0209	-0.0151	-0.5138	-0.8373	0.0305	-0.7666	1.3230	1.3890	1.4277	1.1518	-0.1966	0.0380	-0.2860	-0.2293	0.4648	0.1827	0.4623	0.7755	0.0190	-0.2979	-0.2292	0.0376	-0.1904	-0.2401	-0.0568	-0.3261
22.5800	0.6522	0.5948	0.5556	0.5231	0.2885	0.2367	0.2182	0.2245	1.2550	1.2746	1.4829	1.2769	0.0732	-0.0399	-0.0801	0.0854	-0.2343	-0.3178	-0.1468	-0.3087	-0.0114	0.0205	0.0193	-0.0197	-0.5617	-0.9075	-0.0048	-0.7704	1.3062	1.3751	1.4433	1.1257	-0.1808	0.0431	-0.2735	-0.2083	0.4695	0.1547	0.5450	0.7572	0.0160	-0.2375	-0.2570	0.0241	-0.1869	-0.2426	-0.0514	-0.3033
22.6000	0.6415	0.5833	0.5399	0.5095	0.3141	0.2523	0.2414	0.2445	1.2518	1.2681	1.4727	1.2724	0.0838	-0.0317	-0.0676	0.1004	-0.2331	-0.3242	-0.1459	-0.2933	-0.0148	0.0159	0.0172	-0.0236	-0.6104	-0.9816	-0.0475	-0.7751	1.2896	1.3574	1.4484	1.1012	-0.1652	0.0464	-0.2596	-0.1885	0.4848	0.1187	0.6187	0.7324	0.0284	-0.1645	-0.2808	0.0150	-0.1844	-0.2429	-0.0513	-0.2798
22.6200	0.6298	0.5702	0.5238	0.4954	0.3393	0.2674	0.2660	0.2652	1.2489	1.2619	1.4617	1.2684	0.0947	-0.0245	-0.0532	0.1146	-0.2314	-0.3300	-0.1461	-0.2773	-0.0181	0.0113	0.0154	-0.0268	-0.6578	-1.0585	-0.0914	-0.7815	1.2698	1.3401	1.4515	1.0785	-0.1501	0.0480	-0.2440	-0.1717	0.5208	0.0843	0.7050	0.6971	0.0607	-0.0674	-0.2972	0.0195	-0.1854	-0.2438	-0.0530	-0.2551
22.6400	0.6173	0.5550	0.5065	0.4810	0.3641	0.2825	0.2917	0.2865	1.2463	1.2558	1.4493	1.2641	0.1061	-0.0177	-0.0358	0.1278	-0.2291	-0.3352	-0.1483	-0.2604	-0.0212	0.0065	0.0135	-0.0292	-0.7043	-1.1393	-0.1394	-0.7908	1.2472	1.3237	1.4533	1.0596	-0.1356	0.0472	-0.2272	-0.1583	0.5365	0.0516	0.8099	0.6593	0.0774	0.0436	-0.3112	0.0321	-0.1845	-0.2483	-0.0539	-0.2315
22.6600	0.6039	0.5383	0.4869	0.4654	0.3885	0.2968	0.3160	0.3079	1.2439	1.2508	1.4357	1.2597	0.1177	-0.0106	-0.0156	0.1410	-0.2266	-0.3396	-0.1504	-0.2437	-0.0242	0.0017	0.0113	-0.0312	-0.7503	-1.2212	-0.1960	-0.8015	1.2228	1.3050	1.4428	1.0410	-0.1221	0.0456	-0.2096	-0.1471	0.5311	0.0054	0.8831	0.6184	0.0842	0.1429	-0.3046	0.0466	-0.1786	-0.2532	-0.0571	-0.2076
22.6800	0.5897	0.5200	0.4658	0.4495	0.4124	0.3099	0.3381	0.3289	1.2417	1.2467	1.4221	1.2560	0.1293	-0.0039	0.0054	0.1534	-0.2237	-0.3428	-0.1513	-0.2261	-0.0270	-0.0029	0.0089	-0.0324	-0.7961	-1.3027	-0.2566	-0.8108	1.1965	1.2815	1.4228	1.0205	-0.1092	0.0441	-0.1908	-0.1367	0.5371	-0.0384	0.9190	0.5715	0.1110	0.2490	-0.2799	0.0620	-0.1725	-0.2529	-0.0594	-0.1815
22.7000	0.5746	0.5003	0.4442	0.4350	0.4357	0.3235	0.3600	0.3497	1.2399	1.2422	1.4078	1.2533	0.1410	0.0018	0.0257	0.1637	-0.2201	-0.3399	-0.1523	-0.2078	-0.0295	-0.0068	0.0063	-0.0326	-0.8408	-1.3741	-0.3174	-0.8177	1.1678	1.2560	1.4040	1.0009	-0.0959	0.0411	-0.1727	-0.1273	0.5414	-0.0742	0.9430	0.5186	0.1461	0.3797	-0.2368	0.0772	-0.1667	-0.2521	-0.0627	-0.1550
22.7200	0.5587	0.4796	0.4239	0.4210	0.4583	0.3389	0.3820	0.3701	1.2384	1.2370	1.3929	1.2506	0.1525	0.0069	0.0446	0.1721	-0.2159	-0.3312	-0.1523	-0.1905	-0.0315	-0.0100	0.0039	-0.0322	-0.8831	-1.4349	-0.3720	-0.8268	1.1350	1.2315	1.3910	0.9819	-0.0816	0.0378	-0.1545	-0.1190	0.5346	-0.1027	0.9531	0.4641	0.1711	0.5164	-0.1893	0.0940	-0.1602	-0.2488	-0.0665	-0.1314
22.7400	0.5422	0.4579	0.4031	0.4062	0.4801	0.3549	0.4019	0.3892	1.2372	1.2325	1.3787	1.2468	0.1639	0.0115	0.0617	0.1808	-0.2112	-0.3201	-0.1534	-0.1749	-0.0332	-0.0129	0.0010	-0.0317	-0.9243	-1.4918	-0.4306	-0.8399	1.0995	1.2078	1.3719	0.9594	-0.0680	0.0357	-0.1374	-0.1098	0.5192	-0.1297	0.9315	0.4093	0.1818	0.6575	-0.1295	0.1143	-0.1530	-0.2447	-0.0748	-0.1090
22.7600	0.5251	0.4344	0.3816	0.3920	0.5010	0.3703	0.4202	0.4082	1.2362	1.2297	1.3646	1.2429	0.1748	0.0156	0.0781	0.1889	-0.2061	-0.3088	-0.1549	-0.1616	-0.0347	-0.0154	-0.0019	-0.0308	-0.9644	-1.5512	-0.4929	-0.8576	1.0621	1.1816	1.3452	0.9360	-0.0557	0.0345	-0.1212	-0.1009	0.4925	-0.1660	0.8903	0.3521	0.1955	0.8018	-0.0640	0.1397	-0.1429	-0.2407	-0.0839	-0.0890
22.7800	0.5074	0.4100	0.3603	0.3786	0.5209	0.3860	0.4387	0.4273	1.2354	1.2277	1.3514	1.2402	0.1854	0.0193	0.0955	0.1958	-0.2007	-0.2932	-0.1564	-0.1488	-0.0357	-0.0173	-0.0051	-0.0294	-1.0019	-1.6000	-0.5565	-0.8748	1.0208	1.1531	1.3161	0.9090	-0.0433	0.0359	-0.1051	-0.0919	0.4656	-0.1988	0.8380	0.2938	0.2164	0.9525	0.0062	0.1649	-0.1322	-0.2340	-0.0877	-0.0699
22.8000	0.4890	0.3856	0.3399	0.3650	0.5398	0.4021	0.4570	0.4456	1.2349	1.2263	1.3397	1.2382	0.1953	0.0224	0.1105	0.2025	-0.1950	-0.2728	-0.1574	-0.1357	-0.0363	-0.0185	-0.0078	-0.0277	-1.0377	-1.6336	-0.6161	-0.8886	0.9759	1.1228	1.2871	0.8779	-0.0304	0.0408	-0.0905	-0.0825	0.4307	-0.2196	0.7823	0.2342	0.2201	1.0824	0.0816	0.1869	-0.1211	-0.2232	-0.0902	-0.0516
22.8200	0.4699	0.3614	0.3188	0.3510	0.5580	0.4180	0.4739	0.4636	1.2346	1.2259	1.3278	1.2366	0.2042	0.0249	0.1240	0.2080	-0.1894	-0.2482	-0.1580	-0.1232	-0.0367	-0.0192	-0.0104	-0.0258	-1.0735	-1.6526	-0.6757	-0.9028	0.9309	1.0907	1.2568	0.8476	-0.0182	0.0504	-0.0761	-0.0729	0.3765	-0.2390	0.7150	0.1769	0.2174	1.1858	0.1596	0.2043	-0.1067	-0.2106	-0.0927	-0.0356
22.8400	0.4500	0.3378	0.2976	0.3366	0.5755	0.4341	0.4909	0.4818	1.2346	1.2264	1.3171	1.2354	0.2120	0.0268	0.1371	0.2120	-0.1839	-0.2207	-0.1588	-0.1119	-0.0368	-0.0193	-0.0132	-0.0237	-1.1089	-1.6574	-0.7350	-0.9181	0.8856	1.0580	1.2239	0.8171	-0.0068	0.0644	-0.0634	-0.0628	0.3399	-0.2588	0.6442	0.1225	0.2364	1.2702	0.2389	0.2216	-0.0931	-0.1952	-0.0938	-0.0205
22.8600	0.4293	0.3148	0.2773	0.3219	0.5922	0.4506	0.5079	0.5000	1.2349	1.2279	1.3081	1.2350	0.2189	0.0277	0.1486	0.2147	-0.1781	-0.1920	-0.1601	-0.1026	-0.0366	-0.0190	-0.0158	-0.0216	-1.1430	-1.6533	-0.7931	-0.9356	0.8390	1.0244	1.1885	0.7853	0.0042	0.0817	-0.0519	-0.0527	0.3194	-0.2560	0.5946	0.0794	0.2643	1.3443	0.3073	0.2374	-0.0837	-0.1761	-0.0941	-0.0077
22.8800	0.4078	0.2924	0.2572	0.3070	0.6082	0.4674	0.5249	0.5175	1.2354	1.2305	1.2997	1.2350	0.2252	0.0283	0.1586	0.2163	-0.1718	-0.1630	-0.1612	-0.0944	-0.0362	-0.0184	-0.0179	-0.0193	-1.1759	-1.6403	-0.8506	-0.9538	0.7912	0.9910	1.1502	0.7512	0.0153	0.1011	-0.0420	-0.0428	0.2869	-0.2485	0.5606	0.0439	0.2855	1.3848	0.3624	0.2500	-0.0747	-0.1590	-0.0975	0.0026
22.9000	0.3853	0.2708	0.2380	0.2915	0.6235	0.4844	0.5419	0.5347	1.2361	1.2339	1.2926	1.2352	0.2308	0.0286	0.1669	0.2167	-0.1653	-0.1346	-0.1605	-0.0856	-0.0356	-0.0175	-0.0198	-0.0168	-1.2092	-1.6192	-0.9034	-0.9714	0.7435	0.9577	1.1122	0.7175	0.0255	0.1219	-0.0333	-0.0334	0.2610	-0.2328	0.5402	0.0137	0.3086	1.3851	0.4000	0.2602	-0.0653	-0.1420	-0.1004	0.0109
22.9200	0.3619	0.2502	0.2191	0.2742	0.6382	0.5019	0.5591	0.5521	1.2369	1.2379	1.2853	1.2355	0.2359	0.0287	0.1742	0.2164	-0.1583	-0.1076	-0.1598	-0.0767	-0.0350	-0.0166	-0.0215	-0.0144	-1.2428	-1.5923	-0.9554	-0.9883	0.6966	0.9253	1.0755	0.6854	0.0341	0.1432	-0.0264	-0.0241	0.2489	-0.2065	0.5329	-0.0061	0.3467	1.3588	0.4329	0.2658	-0.0568	-0.1267	-0.1036	0.0178
22.9400	0.3377	0.2301	0.2003	0.2555	0.6520	0.5196	0.5756	0.5686	1.2380	1.2423	1.2791	1.2361	0.2406	0.0291	0.1803	0.2158	-0.1506	-0.0819	-0.1589	-0.0684	-0.0340	-0.0156	-0.0230	-0.0120	-1.2738	-1.5612	-1.0045	-1.0053	0.6492	0.8917	1.0362	0.6512	0.0424	0.1644	-0.0200	-0.0140	0.2438	-0.1726	0.5312	-0.0180	0.3993	1.3162	0.4580	0.2709	-0.0511	-0.1118	-0.1056	0.0237
22.9600	0.3131	0.2109	0.1818	0.2359	0.6650	0.5370	0.5907	0.5840	1.2392	1.2474	1.2729	1.2374	0.2451	0.0304	0.1860	0.2145	-0.1422	-0.0587	-0.1573	-0.0601	-0.0326	-0.0146	-0.0242	-0.0093	-1.3025	-1.5259	-1.0511	-1.0185	0.6009	0.8543	0.9947	0.6156	0.0506	0.1861	-0.0129	-0.0033	0.2443	-0.1340	0.5422	-0.0255	0.4374	1.2474	0.4799	0.2695	-0.0488	-0.1010	-0.1087	0.0274
22.9800	0.2880	0.1923	0.1631	0.2149	0.6771	0.5544	0.6046	0.5989	1.2404	1.2527	1.2665	1.2388	0.2496	0.0323	0.1905	0.2130	-0.1330	-0.0378	-0.1555	-0.0526	-0.0308	-0.0136	-0.0251	-0.0070	-1.3294	-1.4886	-1.0955	-1.0332	0.5520	0.8165	0.9527	0.5816	0.0580	0.2069	-0.0057	0.0068	0.2428	-0.0994	0.5587	-0.0307	0.4693	1.1476	0.4921	0.2623	-0.0460	-0.0950	-0.1139	0.0295
23.0000	0.2623	0.1738	0.1443	0.1927	0.6882	0.5721	0.6176	0.6130	1.2417	1.2577	1.2601	1.2406	0.2539	0.0349	0.1950	0.2119	-0.1231	-0.0193	-0.1543	-0.0467	-0.0288	-0.0129	-0.0261	-0.0049	-1.3543	-1.4528	-1.1386	-1.0526	0.5022	0.7799	0.9116	0.5483	0.0648	0.2252	0.0010	0.0163	0.2337	-0.0688	0.5662	-0.0326	0.5091	1.0450	0.5010	0.2566	-0.0421	-0.0901	-0.1175	0.0310
23.0200	0.2361	0.1552	0.1261	0.1700	0.6984	0.5898	0.6302	0.6259	1.2432	1.2623	1.2539	1.2430	0.2580	0.0383	0.2002	0.2112	-0.1126	-0.0038	-0.1531	-0.0411	-0.0266	-0.0121	-0.0268	-0.0029	-1.3769	-1.4211	-1.1786	-1.0695	0.4515	0.7432	0.8666	0.5137	0.0726	0.2405	0.0070	0.0270	0.2217	-0.0424	0.5774	-0.0358	0.5361	0.9422	0.5039	0.2491	-0.0392	-0.0865	-0.1201	0.0314
23.0400	0.2095	0.1361	0.1086	0.1469	0.7076	0.6068	0.6420	0.6373	1.2449	1.2669	1.2481	1.2457	0.2619	0.0420	0.2049	0.2111	-0.1016	0.0096	-0.1498	-0.0354	-0.0242	-0.0112	-0.0269	-0.0007	-1.3974	-1.3917	-1.2114	-1.0818	0.4000	0.7054	0.8229	0.4757	0.0811	0.2542	0.0146	0.0400	0.2149	-0.0178	0.5959	-0.0417	0.5558	0.8395	0.4902	0.2395	-0.0365	-0.0817	-0.1219	0.0310
23.0600	0.1824	0.1164	0.0908	0.1229	0.7158	0.6227	0.6525	0.6481	1.2467	1.2718	1.2427	1.2486	0.2657	0.0459	0.2095	0.2114	-0.0900	0.0215	-0.1457	-0.0299	-0.0215	-0.0102	-0.0267	0.0013	-1.4156	-1.3644	-1.2414	-1.0913	0.3479	0.6652	0.7762	0.4361	0.0890	0.2667	0.0240	0.0551	0.2118	0.0038	0.6097	-0.0503	0.5813	0.7468	0.4762	0.2284	-0.0326	-0.0760	-0.1225	0.0310
23.0800	0.1549	0.0956	0.0718	0.0978	0.7229	0.6381	0.6628	0.6586	1.2487	1.2769	1.2363	1.2527	0.2693	0.0502	0.2152	0.2116	-0.0782	0.0327	-0.1433	-0.0257	-0.0186	-0.0091	-0.0270	0.0028	-1.4313	-1.3416	-1.2765	-1.1048	0.2950	0.6242	0.7282	0.3992	0.0963	0.2772	0.0325	0.0702	0.2036	0.0256	0.6237	-0.0597	0.6001	0.6672	0.4717	0.2157	-0.0277	-0.0707	-0.1229	0.0309
23.1000	0.1271	0.0739	0.0517	0.0731	0.7289	0.6528	0.6725	0.6667	1.2508	1.2819	1.2294	1.2563	0.2727	0.0554	0.2229	0.2118	-0.0662	0.0439	-0.1399	-0.0212	-0.0155	-0.0078	-0.0272	0.0045	-1.4449	-1.3219	-1.3120	-1.1115	0.2415	0.5813	0.6788	0.3592	0.1039	0.2863	0.0405	0.0862	0.1894	0.0447	0.6376	-0.0694	0.6106	0.6007	0.4705	0.1989	-0.0231	-0.0660	-0.1221	0.0304
23.1200	0.0991	0.0521	0.0325	0.0493	0.7339	0.6647	0.6799	0.6727	1.2530	1.2870	1.2232	1.2592	0.2758	0.0618	0.2309	0.2102	-0.0540	0.0548	-0.1325	-0.0149	-0.0122	-0.0058	-0.0263	0.0064	-1.4564	-1.2999	-1.3360	-1.1057	0.1876	0.5313	0.6243	0.3174	0.1119	0.2957	0.0519	0.1034	0.1771	0.0644	0.6596	-0.0808	0.6240	0.5283	0.4552	0.1790	-0.0188	-0.0615	-0.1217	0.0299
23.1400	0.0709	0.0299	0.0145	0.0253	0.7378	0.6741	0.6849	0.6784	1.2554	1.2922	1.2159	1.2626	0.2788	0.0687	0.2371	0.2093	-0.0415	0.0646	-0.1250	-0.0104	-0.0086	-0.0035	-0.0249	0.0079	-1.4650	-1.2775	-1.3548	-1.1074	0.1339	0.4767	0.5720	0.2759	0.1193	0.3046	0.0651	0.1198	0.1684	0.0774	0.6830	-0.0982	0.6435	0.4627	0.4412	0.1557	-0.0124	-0.0561	-0.1230	0.0299
23.1600	0.0426	0.0069	-0.0041	0.0013	0.7408	0.6829	0.6900	0.6836	1.2581	1.2973	1.2087	1.2658	0.2815	0.0755	0.2428	0.2116	-0.0286	0.0742	-0.1195	-0.0086	-0.0048	-0.0012	-0.0236	0.0088	-1.4704	-1.2588	-1.3736	-1.1198	0.0802	0.4237	0.5220	0.2359	0.1258	0.3124	0.0760	0.1345	0.1590	0.0846	0.6890	-0.1143	0.6593	0.4129	0.4320	0.1353	-0.0026	-0.0537	-0.1221	0.0314
23.1800	0.0142	-0.0169	-0.0231	-0.0226	0.7428	0.6900	0.6943	0.6866	1.2610	1.3020	1.2013	1.2686	0.2841	0.0828	0.2496	0.2134	-0.0156	0.0831	-0.1119	-0.0050	-0.0008	0.0014	-0.0217	0.0100	-1.4728	-1.2417	-1.3870	-1.1224	0.0264	0.3679	0.4706	0.1968	0.1318	0.3190	0.0870	0.1495	0.1518	0.0947	0.6932	-0.1296	0.6575	0.3632	0.4197	0.1142	0.0060	-0.0499	-0.1188	0.0332
23.2000	-0.0142	-0.0414	-0.0414	-0.0455	0.7437	0.6945	0.6960	0.6883	1.2642	1.3058	1.1944	1.2700	0.2866	0.0908	0.2553	0.2154	-0.0027	0.0911	-0.1007	0.0002	0.0034	0.0044	-0.0186	0.0115	-1.4725	-1.2255	-1.3902	-1.1193	-0.0276	0.3065	0.4161	0.1569	0.1371	0.3235	0.1005	0.1647	0.1488	0.1059	0.7067	-0.1488	0.6476	0.3092	0.3968	0.0854	0.0119	-0.0447	-0.1166	0.0350
23.2200	-0.0426	-0.0666	-0.0597	-0.0697	0.7436	0.6972	0.6966	0.6908	1.2673	1.3096	1.1876	1.2723	0.2890	0.0985	0.2598	0.2178	0.0099	0.0977	-0.0894	0.0042	0.0078	0.0076	-0.0153	0.0126	-1.4697	-1.2117	-1.3903	-1.1210	-0.0816	0.2435	0.3635	0.1212	0.1400	0.3268	0.1146	0.1794	0.1448	0.1174	0.7124	-0.1606	0.6437	0.2706	0.3757	0.0572	0.0181	-0.0391	-0.1141	0.0361
23.2400	-0.0711	-0.0922	-0.0783	-0.0935	0.7423	0.6981	0.6953	0.6928	1.2704	1.3126	1.1798	1.2746	0.2913	0.1061	0.2634	0.2203	0.0222	0.1030	-0.0797	0.0077	0.0121	0.0107	-0.0120	0.0135	-1.4639	-1.2011	-1.3922	-1.1257	-0.1355	0.1796	0.3107	0.0888	0.1403	0.3269	0.1272	0.1913	0.1285	0.1278	0.7052	-0.1722	0.6386	0.2400	0.3715	0.0289	0.0228	-0.0345	-0.1117	0.0365
23.2600	-0.0997	-0.1181	-0.0973	-0.1156	0.7400	0.6977	0.6932	0.6922	1.2734	1.3144	1.1725	1.2757	0.2932	0.1136	0.2671	0.2226	0.0342	0.1076	-0.0697	0.0098	0.0164	0.0137	-0.0086	0.0142	-1.4564	-1.1929	-1.3913	-1.1354	-0.1896	0.1162	0.2595	0.0592	0.1401	0.3247	0.1372	0.2001	0.0999	0.1292	0.6938	-0.1819	0.6215	0.2159	0.3697	0.0005	0.0244	-0.0322	-0.1095	0.0366
23.2800	-0.1282	-0.1437	-0.1159	-0.1382	0.7364	0.6954	0.6892	0.6899	1.2764	1.3153	1.1656	1.2769	0.2948	0.1206	0.2698	0.2247	0.0460	0.1113	-0.0577	0.0122	0.0205	0.0167	-0.0044	0.0151	-1.4486	-1.1856	-1.3826	-1.1397	-0.2446	0.0521	0.2071	0.0291	0.1397	0.3215	0.1485	0.2085	0.0744	0.1258	0.6724	-0.1921	0.6091	0.1943	0.3676	-0.0265	0.0242	-0.0298	-0.1055	0.0358
23.3000	-0.1567	-0.1691	-0.1337	-0.1618	0.7317	0.6912	0.6833	0.6876	1.2796	1.3157	1.1588	1.2788	0.2959	0.1264	0.2709	0.2261	0.0578	0.1133	-0.0452	0.0145	0.0248	0.0193	0.0003	0.0158	-1.4362	-1.1811	-1.3699	-1.1498	-0.2999	-0.0117	0.1526	0.0023	0.1380	0.3167	0.1604	0.2155	0.0472	0.1219	0.6464	-0.2017	0.6214	0.1816	0.3685	-0.0450	0.0240	-0.0265	-0.1020	0.0340
23.3200	-0.1850	-0.1950	-0.1525	-0.1857	0.7258	0.6874	0.6771	0.6840	1.2828	1.3153	1.1524	1.2813	0.2964	0.1311	0.2718	0.2272	0.0696	0.1141	-0.0358	0.0156	0.0289	0.0212	0.0044	0.0162	-1.4199	-1.1829	-1.3619	-1.1676	-0.3552	-0.0700	0.1000	-0.0219	0.1355	0.3090	0.1689	0.2204	0.0078	0.1103	0.6062	-0.2087	0.6159	0.1983	0.3820	-0.0530	0.0241	-0.0242	-0.0978	0.0323
23.3400	-0.2132	-0.2208	-0.1728	-0.2096	0.7188	0.6832	0.6711	0.6781	1.2859	1.3139	1.1475	1.2831	0.2962	0.1353	0.2737	0.2271	0.0808	0.1151	-0.0231	0.0198	0.0328	0.0231	0.0089	0.0175	-1.4044	-1.1868	-1.3521	-1.1712	-0.4112	-0.1263	0.0462	-0.0468	0.1326	0.2994	0.1766	0.2249	-0.0286	0.0975	0.5610	-0.2123	0.5760	0.1975	0.3904	-0.0612	0.0224	-0.0247	-0.0909	0.0312
23.3600	-0.2411	-0.2463	-0.1930	-0.2338	0.7107	0.6775	0.6636	0.6711	1.2889	1.3117	1.1430	1.2853	0.2952	0.1392	0.2747	0.2222	0.0918	0.1156	-0.0077	0.0273	0.0366	0.0249	0.0138	0.0192	-1.3870	-1.1904	-1.3383	-1.1625	-0.4667	-0.1835	-0.0091	-0.0712	0.1291	0.2881	0.1864	0.2289	-0.0639	0.0964	0.5312	-0.2126	0.5732	0.1949	0.3929	-0.0671	0.0170	-0.0193	-0.0841	0.0284
23.3800	-0.2687	-0.2711	-0.2125	-0.2583	0.7015	0.6713	0.6553	0.6644	1.2917	1.3094	1.1403	1.2878	0.2934	0.1424	0.2737	0.2175	0.1028	0.1157	0.0058	0.0346	0.0404	0.0263	0.0186	0.0207	-1.3655	-1.1939	-1.3232	-1.1582	-0.5206	-0.2384	-0.0607	-0.0962	0.1248	0.2759	0.1955	0.2327	-0.1109	0.0966	0.5031	-0.2059	0.5970	0.2248	0.4007	-0.0565	0.0109	-0.0128	-0.0802	0.0239
23.4000	-0.2961	-0.2955	-0.2327	-0.2835	0.6911	0.6651	0.6476	0.6565	1.2943	1.3075	1.1384	1.2914	0.2910	0.1447	0.2722	0.2115	0.1138	0.1164	0.0183	0.0433	0.0439	0.0276	0.0229	0.0223	-1.3429	-1.1967	-1.3105	-1.1501	-0.5748	-0.2908	-0.1106	-0.1199	0.1205	0.2645	0.2028	0.2352	-0.1517	0.0947	0.4693	-0.1892	0.5794	0.2496	0.4162	-0.0405	0.0053	-0.0097	-0.0765	0.0177
23.4200	-0.3232	-0.3198	-0.2528	-0.3073	0.6796	0.6582	0.6391	0.6455	1.2970	1.3052	1.1372	1.2937	0.2878	0.1471	0.2696	0.2041	0.1247	0.1183	0.0327	0.0558	0.0472	0.0290	0.0274	0.0245	-1.3193	-1.1973	-1.2927	-1.1314	-0.6294	-0.3432	-0.1611	-0.1491	0.1167	0.2521	0.2103	0.2351	-0.1859	0.1027	0.4495	-0.1700	0.5585	0.2579	0.4200	-0.0240	-0.0043	-0.0046	-0.0728	0.0092
23.4400	-0.3494	-0.3430	-0.2723	-0.3307	0.6672	0.6505	0.6304	0.6335	1.2995	1.3028	1.1373	1.2955	0.2837	0.1502	0.2668	0.1954	0.1358	0.1213	0.0486	0.0696	0.0506	0.0306	0.0321	0.0271	-1.2917	-1.1922	-1.2680	-1.1023	-0.6818	-0.3963	-0.2105	-0.1805	0.1138	0.2386	0.2186	0.2349	-0.2319	0.1087	0.4370	-0.1484	0.5759	0.2853	0.4155	0.0029	-0.0146	-0.0000	-0.0705	-0.0016
23.4600	-0.3744	-0.3655	-0.2905	-0.3529	0.6541	0.6417	0.6210	0.6212	1.3021	1.3008	1.1379	1.2977	0.2787	0.1539	0.2629	0.1862	0.1472	0.1255	0.0622	0.0842	0.0542	0.0327	0.0363	0.0297	-1.2583	-1.1820	-1.2436	-1.0664	-0.7307	-0.4510	-0.2549	-0.2153	0.1107	0.2243	0.2277	0.2343	-0.2614	0.1062	0.4259	-0.1326	0.5743	0.3272	0.4223	0.0347	-0.0199	0.0008	-0.0699	-0.0123
23.4800	-0.3984	-0.3875	-0.3077	-0.3730	0.6403	0.6313	0.6105	0.6076	1.3046	1.2986	1.1377	1.2988	0.2731	0.1579	0.2580	0.1765	0.1583	0.1312	0.0747	0.0995	0.0577	0.0352	0.0402	0.0321	-1.2203	-1.1674	-1.2205	-1.0285	-0.7771	-0.5074	-0.2985	-0.2518	0.1072	0.2098	0.2356	0.2312	-0.2557	0.1182	0.4182	-0.1067	0.5141	0.3511	0.4185	0.0586	-0.0278	0.0023	-0.0687	-0.0209
23.5000	-0.4213	-0.4091	-0.3246	-0.3925	0.6256	0.6196	0.5989	0.5929	1.3070	1.2967	1.1373	1.2995	0.2675	0.1624	0.2512	0.1674	0.1682	0.1385	0.0871	0.1157	0.0608	0.0382	0.0438	0.0346	-1.1806	-1.1461	-1.1924	-0.9844	-0.8225	-0.5652	-0.3381	-0.2876	0.1034	0.1950	0.2434	0.2270	-0.2473	0.1287	0.4148	-0.0723	0.4366	0.3613	0.3956	0.0713	-0.0411	0.0032	-0.0682	-0.0309
23.5200	-0.4435	-0.4302	-0.3413	-0.4112	0.6101	0.6067	0.5864	0.5774	1.3093	1.2955	1.1374	1.3001	0.2620	0.1670	0.2430	0.1601	0.1769	0.1467	0.0979	0.1309	0.0633	0.0414	0.0470	0.0369	-1.1406	-1.1193	-1.1614	-0.9382	-0.8672	-0.6232	-0.3748	-0.3258	0.0987	0.1803	0.2510	0.2213	-0.2532	0.1305	0.4076	-0.0408	0.3897	0.3847	0.3747	0.0815	-0.0523	0.0018	-0.0685	-0.0435
23.5400	-0.4649	-0.4511	-0.3573	-0.4287	0.5939	0.5925	0.5730	0.5605	1.3114	1.2951	1.1377	1.3006	0.2566	0.1716	0.2355	0.1521	0.1846	0.1558	0.1066	0.1455	0.0652	0.0447	0.0495	0.0387	-1.1001	-1.0886	-1.1306	-0.8923	-0.9092	-0.6818	-0.4115	-0.3632	0.0927	0.1655	0.2564	0.2131	-0.2649	0.1287	0.3958	-0.0090	0.3620	0.4312	0.3614	0.1008	-0.0623	0.0000	-0.0690	-0.0573
23.5600	-0.4854	-0.4713	-0.3721	-0.4451	0.5772	0.5769	0.5580	0.5420	1.3134	1.2954	1.1388	1.3001	0.2511	0.1769	0.2278	0.1451	0.1914	0.1672	0.1144	0.1606	0.0664	0.0486	0.0517	0.0406	-1.0601	-1.0503	-1.0945	-0.8407	-0.9486	-0.7424	-0.4497	-0.4023	0.0857	0.1487	0.2589	0.2013	-0.2729	0.1180	0.3770	0.0177	0.3160	0.4917	0.3445	0.1205	-0.0745	-0.0065	-0.0712	-0.0722
23.5800	-0.5050	-0.4905	-0.3861	-0.4603	0.5599	0.5601	0.5421	0.5222	1.3153	1.2959	1.1398	1.2996	0.2453	0.1826	0.2200	0.1382	0.1975	0.1810	0.1216	0.1740	0.0672	0.0533	0.0535	0.0423	-1.0201	-1.0046	-1.0545	-0.7879	-0.9871	-0.8034	-0.4882	-0.4422	0.0785	0.1298	0.2593	0.1869	-0.2757	0.0963	0.3510	0.0396	0.2724	0.5616	0.3268	0.1306	-0.0854	-0.0168	-0.0721	-0.0875
23.6000	-0.5236	-0.5088	-0.3994	-0.4741	0.5421	0.5426	0.5258	0.5022	1.3170	1.2969	1.1408	1.2996	0.2391	0.1879	0.2131	0.1315	0.2032	0.1963	0.1270	0.1850	0.0677	0.0580	0.0549	0.0437	-0.9783	-0.9543	-1.0174	-0.7348	-1.0231	-0.8625	-0.5219	-0.4816	0.0709	0.1100	0.2594	0.1718	-0.2809	0.0726	0.3274	0.0601	0.2658	0.6514	0.3177	0.1413	-0.0941	-0.0273	-0.0718	-0.1013
23.6200	-0.5414	-0.5260	-0.4117	-0.4860	0.5238	0.5244	0.5087	0.4809	1.3187	1.2988	1.1427	1.2995	0.2329	0.1934	0.2063	0.1257	0.2086	0.2142	0.1313	0.1950	0.0681	0.0634	0.0559	0.0447	-0.9351	-0.8964	-0.9793	-0.6755	-1.0563	-0.9193	-0.5555	-0.5223	0.0628	0.0891	0.2566	0.1540	-0.2827	0.0443	0.2924	0.0744	0.2539	0.7575	0.3178	0.1446	-0.1012	-0.0395	-0.0724	-0.1150
23.6400	-0.5586	-0.5417	-0.4230	-0.4971	0.5046	0.5059	0.4900	0.4582	1.3202	1.3015	1.1454	1.2999	0.2269	0.1988	0.1992	0.1209	0.2133	0.2350	0.1366	0.2045	0.0678	0.0694	0.0566	0.0458	-0.8935	-0.8287	-0.9358	-0.6120	-1.0898	-0.9731	-0.5887	-0.5630	0.0539	0.0662	0.2527	0.1328	-0.2766	0.0174	0.2549	0.0907	0.2117	0.8441	0.3130	0.1312	-0.1086	-0.0538	-0.0750	-0.1276
23.6600	-0.5753	-0.5552	-0.4335	-0.5076	0.4844	0.4866	0.4699	0.4347	1.3216	1.3044	1.1485	1.3005	0.2210	0.2042	0.1928	0.1170	0.2173	0.2577	0.1432	0.2152	0.0668	0.0756	0.0574	0.0473	-0.8543	-0.7510	-0.8852	-0.5385	-1.1243	-1.0241	-0.6232	-0.6036	0.0444	0.0394	0.2474	0.1085	-0.2924	-0.0081	0.2190	0.1016	0.1942	0.9220	0.2963	0.0987	-0.1198	-0.0686	-0.0764	-0.1404
23.6800	-0.5915	-0.5668	-0.4430	-0.5162	0.4634	0.4670	0.4501	0.4111	1.3228	1.3073	1.1517	1.3005	0.2147	0.2093	0.1887	0.1130	0.2212	0.2813	0.1481	0.2248	0.0653	0.0819	0.0584	0.0487	-0.8152	-0.6666	-0.8339	-0.4633	-1.1581	-1.0712	-0.6608	-0.6473	0.0342	0.0089	0.2378	0.0824	-0.3374	-0.0559	0.1680	0.0945	0.2236	1.0218	0.2842	0.0646	-0.1298	-0.0874	-0.0775	-0.1547
23.7000	-0.6070	-0.5766	-0.4516	-0.5234	0.4418	0.4471	0.4297	0.3866	1.3237	1.3103	1.1557	1.2998	0.2077	0.2137	0.1846	0.1088	0.2256	0.3063	0.1517	0.2324	0.0638	0.0882	0.0590	0.0496	-0.7759	-0.5771	-0.7831	-0.3931	-1.1903	-1.1143	-0.7026	-0.6937	0.0235	-0.0240	0.2243	0.0560	-0.3787	-0.1023	0.0965	0.0744	0.2522	1.1273	0.2883	0.0377	-0.1365	-0.1076	-0.0796	-0.1679
23.7200	-0.6218	-0.5845	-0.4595	-0.5307	0.4195	0.4266	0.4081	0.3616	1.3245	1.3131	1.1598	1.2990	0.1996	0.2176	0.1804	0.1046	0.2306	0.3331	0.1554	0.2401	0.0622	0.0948	0.0592	0.0506	-0.7358	-0.4819	-0.7308	-0.3211	-1.2205	-1.1538	-0.7460	-0.7396	0.0125	-0.0596	0.2087	0.0286	-0.4072	-0.1418	0.0195	0.0507	0.2617	1.2158	0.2904	0.0012	-0.1452	-0.1275	-0.0835	-0.1789
23.7400	-0.6358	-0.5905	-0.4668	-0.5379	0.3963	0.4057	0.3858	0.3371	1.3250	1.3152	1.1639	1.2985	0.1907	0.2209	0.1765	0.1008	0.2360	0.3606	0.1592	0.2470	0.0605	0.1014	0.0594	0.0514	-0.6927	-0.3815	-0.6771	-0.2503	-1.2496	-1.1889	-0.7871	-0.7829	0.0011	-0.0984	0.1917	0.0018	-0.4360	-0.1737	-0.0574	0.0278	0.2745	1.2890	0.2896	-0.0431	-0.1541	-0.1450	-0.0882	-0.1889
23.7600	-0.6493	-0.5955	-0.4746	-0.5445	0.3722	0.3848	0.3629	0.3123	1.3254	1.3166	1.1677	1.2981	0.1812	0.2229	0.1722	0.0969	0.2416	0.3874	0.1615	0.2523	0.0585	0.1074	0.0590	0.0519	-0.6483	-0.2810	-0.6258	-0.1856	-1.2785	-1.2186	-0.8267	-0.8263	-0.0102	-0.1377	0.1738	-0.0226	-0.4662	-0.2013	-0.1371	-0.0004	0.2814	1.3455	0.3004	-0.0865	-0.1610	-0.1621	-0.0939	-0.1982
23.7800	-0.6621	-0.6000	-0.4830	-0.5506	0.3473	0.3633	0.3386	0.2862	1.3254	1.3179	1.1720	1.2982	0.1711	0.2238	0.1670	0.0931	0.2472	0.4138	0.1645	0.2590	0.0562	0.1130	0.0585	0.0526	-0.6045	-0.1818	-0.5781	-0.1164	-1.3064	-1.2453	-0.8662	-0.8725	-0.0215	-0.1760	0.1564	-0.0472	-0.4969	-0.2169	-0.2201	-0.0306	0.2758	1.3696	0.3174	-0.1430	-0.1712	-0.1772	-0.1017	-0.2080
23.8000	-0.6741	-0.6027	-0.4910	-0.5561	0.3218	0.3409	0.3127	0.2596	1.3252	1.3192	1.1777	1.2991	0.1604	0.2243	0.1610	0.0912	0.2528	0.4403	0.1713	0.2657	0.0537	0.1185	0.0578	0.0537	-0.5598	-0.0775	-0.5222	-0.0406	-1.3329	-1.2695	-0.9067	-0.9188	-0.0336	-0.2157	0.1369	-0.0731	-0.5346	-0.2294	-0.3113	-0.0586	0.2768	1.3599	0.3251	-0.2146	-0.1834	-0.1923	-0.1141	-0.2191
23.8200	-0.6852	-0.6031	-0.4990	-0.5618	0.2957	0.3179	0.2862	0.2335	1.3247	1.3201	1.1844	1.2999	0.1488	0.2235	0.1557	0.0899	0.2585	0.4645	0.1784	0.2708	0.0509	0.1231	0.0571	0.0548	-0.5135	0.0291	-0.4641	0.0270	-1.3574	-1.2896	-0.9404	-0.9637	-0.0458	-0.2550	0.1196	-0.0969	-0.5730	-0.2401	-0.3972	-0.0882	0.2819	1.3107	0.3348	-0.2855	-0.1924	-0.2091	-0.1277	-0.2278
23.8400	-0.6954	-0.6036	-0.5076	-0.5665	0.2689	0.2947	0.2590	0.2057	1.3241	1.3200	1.1898	1.2998	0.1365	0.2213	0.1504	0.0866	0.2641	0.4859	0.1837	0.2756	0.0479	0.1266	0.0560	0.0550	-0.4664	0.1277	-0.4138	0.0870	-1.3798	-1.3073	-0.9800	-1.0136	-0.0568	-0.2920	0.0989	-0.1203	-0.6004	-0.2408	-0.4896	-0.1306	0.2769	1.2419	0.3566	-0.3547	-0.1998	-0.2241	-0.1389	-0.2368
23.8600	-0.7047	-0.6036	-0.5164	-0.5719	0.2411	0.2714	0.2307	0.1765	1.3233	1.3196	1.1950	1.3002	0.1236	0.2179	0.1443	0.0833	0.2697	0.5055	0.1909	0.2799	0.0444	0.1293	0.0547	0.0550	-0.4183	0.2226	-0.3638	0.1429	-1.4019	-1.3232	-1.0251	-1.0611	-0.0673	-0.3260	0.0753	-0.1414	-0.6185	-0.2284	-0.5892	-0.1684	0.2691	1.1318	0.3812	-0.4044	-0.2084	-0.2341	-0.1535	-0.2475
23.8800	-0.7132	-0.6007	-0.5258	-0.5791	0.2125	0.2482	0.2030	0.1475	1.3221	1.3192	1.2033	1.3004	0.1098	0.2135	0.1382	0.0815	0.2751	0.5217	0.2007	0.2855	0.0405	0.1310	0.0537	0.0553	-0.3681	0.3215	-0.3085	0.1967	-1.4226	-1.3358	-1.0511	-1.1038	-0.0784	-0.3567	0.0594	-0.1593	-0.6412	-0.2100	-0.6621	-0.2063	0.2671	0.9667	0.4190	-0.4394	-0.2165	-0.2412	-0.1703	-0.2581
23.9000	-0.7206	-0.5974	-0.5350	-0.5852	0.1834	0.2249	0.1751	0.1181	1.3206	1.3178	1.2116	1.3014	0.0952	0.2088	0.1331	0.0794	0.2805	0.5352	0.2081	0.2920	0.0365	0.1319	0.0526	0.0553	-0.3161	0.4168	-0.2572	0.2532	-1.4391	-1.3472	-1.0743	-1.1482	-0.0896	-0.3854	0.0436	-0.1790	-0.6721	-0.1961	-0.7283	-0.2546	0.2598	0.7874	0.4526	-0.4865	-0.2222	-0.2477	-0.1823	-0.2682
23.9200	-0.7269	-0.5949	-0.5440	-0.5907	0.1543	0.2012	0.1454	0.0890	1.3187	1.3157	1.2192	1.3018	0.0801	0.2037	0.1262	0.0749	0.2856	0.5474	0.2143	0.2979	0.0325	0.1321	0.0506	0.0546	-0.2646	0.5049	-0.2109	0.3051	-1.4516	-1.3599	-1.1081	-1.1888	-0.1008	-0.4119	0.0230	-0.1967	-0.6931	-0.1831	-0.8111	-0.3050	0.2407	0.5996	0.4794	-0.5189	-0.2274	-0.2535	-0.1933	-0.2783
23.9400	-0.7320	-0.5901	-0.5525	-0.5964	0.1253	0.1780	0.1173	0.0596	1.3166	1.3134	1.2291	1.3000	0.0651	0.1976	0.1201	0.0699	0.2904	0.5558	0.2239	0.3030	0.0282	0.1312	0.0491	0.0537	-0.2132	0.5940	-0.1605	0.3508	-1.4632	-1.3716	-1.1337	-1.2242	-0.1118	-0.4340	0.0064	-0.2087	-0.6926	-0.1671	-0.8758	-0.3611	0.2138	0.3710	0.5115	-0.5266	-0.2317	-0.2602	-0.2091	-0.2868
23.9600	-0.7363	-0.5823	-0.5594	-0.6004	0.0963	0.1554	0.0911	0.0307	1.3144	1.3108	1.2407	1.2988	0.0501	0.1910	0.1168	0.0648	0.2947	0.5596	0.2344	0.3083	0.0236	0.1291	0.0488	0.0531	-0.1603	0.6843	-0.1076	0.4002	-1.4743	-1.3808	-1.1485	-1.2578	-0.1220	-0.4531	-0.0065	-0.2216	-0.6967	-0.1540	-0.9212	-0.4130	0.1869	0.1141	0.5460	-0.5434	-0.2369	-0.2676	-0.2215	-0.2943
23.9800	-0.7401	-0.5737	-0.5646	-0.6006	0.0672	0.1329	0.0637	0.0020	1.3121	1.3072	1.2500	1.2972	0.0344	0.1848	0.1149	0.0575	0.2977	0.5609	0.2390	0.3115	0.0190	0.1267	0.0484	0.0514	-0.1086	0.7714	-0.0624	0.4432	-1.4803	-1.3892	-1.1744	-1.2898	-0.1319	-0.4721	-0.0239	-0.2363	-0.7269	-0.1471	-0.9707	-0.4750	0.1594	-0.1297	0.5665	-0.5532	-0.2432	-0.2737	-0.2256	-0.3038
24.0000	-0.7437	-0.5658	-0.5683	-0.6006	0.0379	0.1098	0.0339	-0.0265	1.3096	1.3028	1.2584	1.2932	0.0176	0.1787	0.1109	0.0452	0.2995	0.5613	0.2402	0.3129	0.0145	0.1238	0.0467	0.0478	-0.0615	0.8503	-0.0197	0.4666	-1.4790	-1.3984	-1.2106	-1.3166	-0.1417	-0.4892	-0.0463	-0.2451	-0.7333	-0.1495	-1.0412	-0.5555	0.1359	-0.3445	0.5719	-0.5180	-0.2464	-0.2783	-0.2326	-0.3127
24.0200	-0.7466	-0.5575	-0.5708	-0.6016	0.0081	0.0872	0.0066	-0.0535	1.3068	1.2979	1.2678	1.2898	0.0008	0.1716	0.1069	0.0314	0.3012	0.5590	0.2419	0.3145	0.0097	0.1200	0.0450	0.0435	-0.0149	0.9239	0.0254	0.4859	-1.4737	-1.4077	-1.2446	-1.3346	-0.1518	-0.5033	-0.0664	-0.2492	-0.6850	-0.1552	-1.0858	-0.6260	0.1614	-0.5473	0.5852	-0.4652	-0.2439	-0.2859	-0.2415	-0.3168
24.0400	-0.7476	-0.5480	-0.5711	-0.6021	-0.0221	0.0643	-0.0184	-0.0776	1.3036	1.2936	1.2788	1.2876	-0.0151	0.1641	0.1026	0.0194	0.3043	0.5561	0.2431	0.3150	0.0044	0.1155	0.0431	0.0395	0.0396	0.9955	0.0745	0.5072	-1.4702	-1.4154	-1.2694	-1.3423	-0.1626	-0.5143	-0.0819	-0.2503	-0.6310	-0.1637	-1.1081	-0.6783	0.2225	-0.7343	0.6106	-0.4064	-0.2388	-0.2926	-0.2470	-0.3179
24.0600	-0.7464	-0.5395	-0.5697	-0.6019	-0.0524	0.0413	-0.0425	-0.1003	1.3003	1.2891	1.2904	1.2838	-0.0299	0.1564	0.0987	0.0053	0.3085	0.5533	0.2415	0.3145	-0.0014	0.1107	0.0408	0.0346	0.1028	1.0598	0.1196	0.5201	-1.4672	-1.4216	-1.2919	-1.3452	-0.1727	-0.5234	-0.0953	-0.2487	-0.6262	-0.1786	-1.1226	-0.7376	0.2122	-0.8874	0.6348	-0.3300	-0.2359	-0.2963	-0.2494	-0.3184
24.0800	-0.7431	-0.5332	-0.5675	-0.6001	-0.0825	0.0184	-0.0666	-0.1226	1.2968	1.2841	1.3009	1.2811	-0.0445	0.1488	0.0933	-0.0097	0.3119	0.5508	0.2403	0.3134	-0.0072	0.1058	0.0379	0.0294	0.1673	1.1148	0.1629	0.5327	-1.4614	-1.4278	-1.3193	-1.3472	-0.1821	-0.5307	-0.1122	-0.2476	-0.6655	-0.1988	-1.1393	-0.8016	0.0955	-1.0207	0.6357	-0.2662	-0.2396	-0.2953	-0.2543	-0.3185
24.1000	-0.7384	-0.5265	-0.5649	-0.5974	-0.1124	-0.0043	-0.0903	-0.1438	1.2933	1.2794	1.3123	1.2794	-0.0594	0.1405	0.0858	-0.0226	0.3130	0.5474	0.2447	0.3124	-0.0129	0.1006	0.0350	0.0248	0.2313	1.1691	0.2119	0.5493	-1.4544	-1.4321	-1.3437	-1.3459	-0.1915	-0.5350	-0.1289	-0.2456	-0.6902	-0.2213	-1.1569	-0.8556	-0.0305	-1.1766	0.5984	-0.2178	-0.2468	-0.2941	-0.2656	-0.3212
24.1200	-0.7326	-0.5179	-0.5614	-0.5939	-0.1421	-0.0263	-0.1119	-0.1634	1.2896	1.2750	1.3250	1.2777	-0.0748	0.1317	0.0789	-0.0345	0.3116	0.5425	0.2501	0.3122	-0.0185	0.0951	0.0327	0.0204	0.2971	1.2250	0.2640	0.5668	-1.4460	-1.4328	-1.3555	-1.3439	-0.2005	-0.5369	-0.1401	-0.2420	-0.6933	-0.2423	-1.1475	-0.9055	-0.1110	-1.3374	0.5720	-0.1693	-0.2470	-0.2975	-0.2783	-0.3261
24.1400	-0.7258	-0.5104	-0.5555	-0.5888	-0.1719	-0.0489	-0.1341	-0.1808	1.2857	1.2705	1.3365	1.2772	-0.0906	0.1227	0.0697	-0.0468	0.3084	0.5383	0.2507	0.3093	-0.0236	0.0895	0.0291	0.0156	0.3638	1.2761	0.3166	0.5848	-1.4324	-1.4325	-1.3734	-1.3402	-0.2093	-0.5386	-0.1544	-0.2389	-0.7084	-0.2726	-1.1398	-0.9443	-0.1859	-1.4632	0.5479	-0.1252	-0.2420	-0.3021	-0.2846	-0.3298
24.1600	-0.7175	-0.5046	-0.5484	-0.5834	-0.2014	-0.0723	-0.1550	-0.1969	1.2816	1.2660	1.3474	1.2768	-0.1067	0.1131	0.0581	-0.0603	0.3036	0.5366	0.2489	0.3035	-0.0282	0.0837	0.0242	0.0099	0.4290	1.3229	0.3694	0.5976	-1.4137	-1.4315	-1.3939	-1.3266	-0.2187	-0.5405	-0.1690	-0.2335	-0.7106	-0.3006	-1.1224	-0.9711	-0.2657	-1.5614	0.5194	-0.0727	-0.2351	-0.3020	-0.2886	-0.3307
24.1800	-0.7076	-0.4986	-0.5401	-0.5797	-0.2302	-0.0963	-0.1732	-0.2119	1.2772	1.2618	1.3606	1.2763	-0.1222	0.1023	0.0444	-0.0738	0.2979	0.5363	0.2514	0.2988	-0.0323	0.0775	0.0191	0.0043	0.4946	1.3690	0.4309	0.6131	-1.3929	-1.4277	-1.3995	-1.3042	-0.2276	-0.5413	-0.1776	-0.2253	-0.6680	-0.3197	-1.0823	-0.9809	-0.3261	-1.6535	0.5031	-0.0115	-0.2229	-0.3027	-0.2995	-0.3278
24.2000	-0.6959	-0.4915	-0.5302	-0.5749	-0.2578	-0.1199	-0.1880	-0.2253	1.2729	1.2577	1.3744	1.2766	-0.1364	0.0905	0.0313	-0.0844	0.2915	0.5353	0.2531	0.2942	-0.0356	0.0707	0.0145	-0.0003	0.5628	1.4163	0.4913	0.6407	-1.3709	-1.4190	-1.3947	-1.2817	-0.2352	-0.5422	-0.1805	-0.2199	-0.6248	-0.3257	-1.0081	-0.9675	-0.3759	-1.7465	0.5040	0.0273	-0.2108	-0.3028	-0.3036	-0.3228
24.2200	-0.6835	-0.4848	-0.5184	-0.5673	-0.2838	-0.1439	-0.2034	-0.2380	1.2687	1.2533	1.3864	1.2757	-0.1497	0.0792	0.0159	-0.0944	0.2838	0.5360	0.2528	0.2874	-0.0380	0.0641	0.0093	-0.0045	0.6282	1.4623	0.5466	0.6720	-1.3467	-1.4065	-1.3911	-1.2596	-0.2416	-0.5449	-0.1864	-0.2174	-0.6124	-0.3258	-0.9441	-0.9461	-0.4580	-1.8181	0.4950	0.0554	-0.2023	-0.2977	-0.3042	-0.3198
24.2400	-0.6709	-0.4777	-0.5057	-0.5591	-0.3079	-0.1674	-0.2187	-0.2500	1.2646	1.2482	1.3977	1.2742	-0.1626	0.0678	-0.0013	-0.1053	0.2737	0.5362	0.2517	0.2796	-0.0393	0.0574	0.0041	-0.0088	0.6834	1.5096	0.5969	0.7008	-1.3166	-1.3897	-1.3853	-1.2352	-0.2475	-0.5493	-0.1936	-0.2153	-0.5924	-0.3191	-0.8831	-0.9153	-0.5570	-1.8976	0.4638	0.0838	-0.1925	-0.2909	-0.3058	-0.3154
24.2600	-0.6585	-0.4697	-0.4921	-0.5502	-0.3308	-0.1904	-0.2329	-0.2609	1.2603	1.2427	1.4084	1.2731	-0.1749	0.0555	-0.0196	-0.1142	0.2617	0.5349	0.2501	0.2710	-0.0398	0.0502	-0.0009	-0.0124	0.7288	1.5582	0.6447	0.7310	-1.2795	-1.3695	-1.3726	-1.2107	-0.2541	-0.5543	-0.1999	-0.2141	-0.5272	-0.3032	-0.8147	-0.8636	-0.5818	-1.9816	0.4309	0.0967	-0.1774	-0.2834	-0.3052	-0.3078
24.2800	-0.6457	-0.4612	-0.4770	-0.5407	-0.3530	-0.2132	-0.2469	-0.2711	1.2557	1.2373	1.4187	1.2709	-0.1856	0.0427	-0.0390	-0.1233	0.2497	0.5337	0.2454	0.2611	-0.0397	0.0428	-0.0059	-0.0159	0.7708	1.6055	0.6865	0.7602	-1.2399	-1.3459	-1.3591	-1.1826	-0.2610	-0.5601	-0.2055	-0.2123	-0.4244	-0.2776	-0.7483	-0.7948	-0.5143	-2.0358	0.4131	0.1182	-0.1542	-0.2775	-0.3013	-0.2995
24.3000	-0.6321	-0.4524	-0.4603	-0.5312	-0.3748	-0.2356	-0.2596	-0.2796	1.2510	1.2314	1.4288	1.2678	-0.1940	0.0296	-0.0583	-0.1343	0.2391	0.5332	0.2386	0.2497	-0.0396	0.0353	-0.0111	-0.0198	0.8116	1.6518	0.7208	0.7850	-1.2000	-1.3190	-1.3403	-1.1457	-0.2675	-0.5675	-0.2084	-0.2101	-0.3275	-0.2399	-0.6705	-0.7103	-0.4447	-2.0608	0.4224	0.1570	-0.1276	-0.2674	-0.2938	-0.2858
24.3200	-0.6174	-0.4436	-0.4424	-0.5207	-0.3962	-0.2580	-0.2705	-0.2880	1.2461	1.2252	1.4378	1.2657	-0.2005	0.0164	-0.0770	-0.1447	0.2299	0.5326	0.2330	0.2374	-0.0393	0.0278	-0.0158	-0.0233	0.8508	1.6972	0.7513	0.8109	-1.1591	-1.2888	-1.3146	-1.1054	-0.2730	-0.5753	-0.2112	-0.2111	-0.2616	-0.1989	-0.5873	-0.6181	-0.4194	-2.0782	0.4224	0.1788	-0.1077	-0.2511	-0.2837	-0.2665
24.3400	-0.6018	-0.4354	-0.4247	-0.5088	-0.4169	-0.2808	-0.2807	-0.2972	1.2411	1.2192	1.4452	1.2643	-0.2057	0.0032	-0.0956	-0.1545	0.2215	0.5329	0.2290	0.2271	-0.0387	0.0206	-0.0198	-0.0264	0.8881	1.7394	0.7746	0.8394	-1.1167	-1.2558	-1.2836	-1.0659	-0.2770	-0.5812	-0.2128	-0.2152	-0.2117	-0.1566	-0.5112	-0.5323	-0.3977	-2.0801	0.4061	0.1788	-0.0933	-0.2328	-0.2739	-0.2485
24.3600	-0.5855	-0.4281	-0.4074	-0.4964	-0.4367	-0.3040	-0.2916	-0.3056	1.2362	1.2137	1.4514	1.2625	-0.2098	-0.0111	-0.1156	-0.1631	0.2136	0.5326	0.2273	0.2176	-0.0378	0.0131	-0.0236	-0.0289	0.9243	1.7777	0.7906	0.8688	-1.0734	-1.2180	-1.2491	-1.0286	-0.2797	-0.5827	-0.2142	-0.2202	-0.1596	-0.1127	-0.4487	-0.4523	-0.3615	-2.0638	0.3796	0.1737	-0.0783	-0.2158	-0.2690	-0.2325
24.3800	-0.5686	-0.4221	-0.3900	-0.4832	-0.4560	-0.3253	-0.3031	-0.3135	1.2311	1.2097	1.4560	1.2600	-0.2129	-0.0295	-0.1361	-0.1698	0.2061	0.5246	0.2277	0.2062	-0.0369	0.0044	-0.0274	-0.0306	0.9589	1.8057	0.8038	0.8969	-1.0301	-1.1723	-1.2105	-0.9903	-0.2815	-0.5759	-0.2162	-0.2256	-0.1191	-0.0647	-0.3894	-0.3720	-0.3365	-2.0315	0.3479	0.1606	-0.0643	-0.1957	-0.2668	-0.2150
24.4000	-0.5507	-0.4169	-0.3714	-0.4685	-0.4751	-0.3448	-0.3143	-0.3221	1.2259	1.2073	1.4584	1.2570	-0.2150	-0.0506	-0.1554	-0.1753	0.1991	0.5096	0.2289	0.1949	-0.0360	-0.0043	-0.0305	-0.0314	0.9916	1.8209	0.8192	0.9210	-0.9872	-1.1203	-1.1626	-0.9495	-0.2818	-0.5593	-0.2174	-0.2305	-0.1029	-0.0153	-0.3339	-0.3028	-0.3214	-1.9654	0.3042	0.1386	-0.0549	-0.1737	-0.2635	-0.1967
24.4200	-0.5315	-0.4126	-0.3527	-0.4529	-0.4941	-0.3626	-0.3248	-0.3311	1.2206	1.2064	1.4591	1.2542	-0.2168	-0.0728	-0.1725	-0.1798	0.1925	0.4905	0.2290	0.1845	-0.0355	-0.0128	-0.0328	-0.0316	1.0258	1.8234	0.8310	0.9393	-0.9446	-1.0631	-1.1070	-0.9097	-0.2814	-0.5331	-0.2176	-0.2340	-0.0965	0.0277	-0.2916	-0.2506	-0.2952	-1.8613	0.2547	0.1170	-0.0506	-0.1536	-0.2591	-0.1812
24.4400	-0.5114	-0.4097	-0.3345	-0.4365	-0.5127	-0.3804	-0.3364	-0.3401	1.2152	1.2070	1.4582	1.2521	-0.2186	-0.0960	-0.1893	-0.1831	0.1861	0.4705	0.2305	0.1746	-0.0349	-0.0210	-0.0347	-0.0317	1.0607	1.8166	0.8433	0.9563	-0.9009	-1.0054	-1.0574	-0.8732	-0.2809	-0.4996	-0.2169	-0.2377	-0.1008	0.0610	-0.2571	-0.2106	-0.2866	-1.7302	0.2146	0.0915	-0.0481	-0.1374	-0.2590	-0.1687
24.4600	-0.4908	-0.4088	-0.3168	-0.4199	-0.5304	-0.3984	-0.3489	-0.3483	1.2098	1.2099	1.4563	1.2501	-0.2207	-0.1206	-0.2071	-0.1865	0.1794	0.4495	0.2349	0.1646	-0.0340	-0.0291	-0.0375	-0.0315	1.0917	1.8012	0.8588	0.9741	-0.8547	-0.9461	-1.0141	-0.8331	-0.2789	-0.4581	-0.2162	-0.2427	-0.1102	0.0863	-0.2333	-0.1820	-0.3090	-1.5899	0.1667	0.0599	-0.0479	-0.1240	-0.2587	-0.1572
24.4800	-0.4700	-0.4092	-0.3002	-0.4036	-0.5467	-0.4139	-0.3593	-0.3562	1.2046	1.2143	1.4529	1.2466	-0.2229	-0.1455	-0.2240	-0.1884	0.1724	0.4265	0.2396	0.1542	-0.0325	-0.0369	-0.0397	-0.0304	1.1194	1.7771	0.8735	0.9869	-0.8066	-0.8799	-0.9594	-0.7848	-0.2748	-0.4106	-0.2152	-0.2458	-0.0980	0.1077	-0.2091	-0.1586	-0.3024	-1.4443	0.1012	0.0278	-0.0504	-0.1131	-0.2582	-0.1454
24.5000	-0.4491	-0.4096	-0.2850	-0.3877	-0.5617	-0.4285	-0.3688	-0.3652	1.1996	1.2178	1.4479	1.2432	-0.2251	-0.1687	-0.2391	-0.1898	0.1653	0.4041	0.2418	0.1442	-0.0309	-0.0439	-0.0409	-0.0287	1.1450	1.7513	0.8854	0.9938	-0.7571	-0.8146	-0.8955	-0.7401	-0.2694	-0.3654	-0.2135	-0.2464	-0.0754	0.1256	-0.1915	-0.1438	-0.2594	-1.2937	0.0519	0.0057	-0.0519	-0.1061	-0.2587	-0.1370
24.5200	-0.4279	-0.4073	-0.2703	-0.3687	-0.5756	-0.4439	-0.3820	-0.3744	1.1947	1.2191	1.4408	1.2411	-0.2269	-0.1882	-0.2544	-0.1891	0.1588	0.3836	0.2517	0.1334	-0.0295	-0.0496	-0.0438	-0.0263	1.1689	1.7335	0.9140	1.0099	-0.7071	-0.7560	-0.8497	-0.6982	-0.2642	-0.3301	-0.2146	-0.2540	-0.0621	0.1401	-0.1895	-0.1245	-0.2235	-1.1577	0.0153	-0.0232	-0.0538	-0.0979	-0.2556	-0.1321
24.5400	-0.4060	-0.3994	-0.2530	-0.3466	-0.5887	-0.4601	-0.3995	-0.3836	1.1900	1.2187	1.4296	1.2399	-0.2282	-0.2049	-0.2680	-0.1857	0.1531	0.3614	0.2687	0.1224	-0.0282	-0.0537	-0.0489	-0.0234	1.1919	1.7254	0.9715	1.0373	-0.6576	-0.7021	-0.8144	-0.6592	-0.2599	-0.3037	-0.2243	-0.2675	-0.0455	0.1588	-0.1926	-0.1011	-0.2024	-1.0441	-0.0111	-0.0598	-0.0563	-0.0879	-0.2570	-0.1281
24.5600	-0.3835	-0.3914	-0.2322	-0.3249	-0.6011	-0.4743	-0.4184	-0.3947	1.1852	1.2218	1.4164	1.2361	-0.2292	-0.2248	-0.2840	-0.1819	0.1479	0.3341	0.2826	0.1129	-0.0271	-0.0573	-0.0550	-0.0214	1.2137	1.6997	1.0423	1.0659	-0.6083	-0.6382	-0.7763	-0.6253	-0.2561	-0.2641	-0.2360	-0.2737	-0.0258	0.1733	-0.2240	-0.1037	-0.1948	-0.9237	-0.0580	-0.1005	-0.0576	-0.0812	-0.2590	-0.1273
24.5800	-0.3602	-0.3832	-0.2133	-0.3054	-0.6128	-0.4855	-0.4332	-0.4058	1.1804	1.2264	1.4066	1.2301	-0.2297	-0.2436	-0.2986	-0.1763	0.1430	0.3084	0.2814	0.1040	-0.0263	-0.0595	-0.0578	-0.0198	1.2354	1.6615	1.0796	1.0812	-0.5601	-0.5634	-0.7330	-0.5862	-0.2530	-0.2233	-0.2364	-0.2718	-0.0135	0.1778	-0.2621	-0.1257	-0.1900	-0.8119	-0.1255	-0.1238	-0.0573	-0.0783	-0.2562	-0.1276
24.6000	-0.3363	-0.3750	-0.1992	-0.2873	-0.6237	-0.4948	-0.4451	-0.4157	1.1757	1.2301	1.3971	1.2245	-0.2298	-0.2587	-0.3148	-0.1712	0.1383	0.2861	0.2729	0.0943	-0.0257	-0.0604	-0.0593	-0.0182	1.2585	1.6164	1.0805	1.0895	-0.5141	-0.4873	-0.6911	-0.5454	-0.2508	-0.1876	-0.2320	-0.2698	-0.0119	0.1686	-0.2818	-0.1467	-0.1936	-0.7170	-0.1990	-0.1201	-0.0546	-0.0790	-0.2528	-0.1276
24.6200	-0.3120	-0.3640	-0.1834	-0.2674	-0.6339	-0.5057	-0.4592	-0.4251	1.1709	1.2320	1.3868	1.2207	-0.2300	-0.2718	-0.3319	-0.1712	0.1334	0.2669	0.2694	0.0833	-0.0250	-0.0610	-0.0623	-0.0163	1.2804	1.5808	1.1060	1.0974	-0.4682	-0.4195	-0.6589	-0.5011	-0.2483	-0.1587	-0.2319	-0.2691	-0.0278	0.1504	-0.3131	-0.1581	-0.2340	-0.6594	-0.2686	-0.1112	-0.0501	-0.0811	-0.2479	-0.1247
24.6400	-0.2872	-0.3498	-0.1652	-0.2484	-0.6432	-0.5167	-0.4726	-0.4334	1.1662	1.2326	1.3744	1.2167	-0.2303	-0.2826	-0.3481	-0.1742	0.1280	0.2481	0.2676	0.0721	-0.0243	-0.0609	-0.0658	-0.0142	1.3008	1.5507	1.1538	1.1043	-0.4218	-0.3562	-0.6190	-0.4499	-0.2447	-0.1340	-0.2359	-0.2654	-0.0458	0.1270	-0.3541	-0.1657	-0.2803	-0.6217	-0.3613	-0.0995	-0.0467	-0.0830	-0.2389	-0.1194
24.6600	-0.2616	-0.3339	-0.1479	-0.2296	-0.6518	-0.5266	-0.4837	-0.4418	1.1616	1.2333	1.3619	1.2124	-0.2307	-0.2895	-0.3623	-0.1773	0.1221	0.2271	0.2617	0.0619	-0.0235	-0.0590	-0.0679	-0.0121	1.3228	1.5143	1.1974	1.1135	-0.3769	-0.2951	-0.5699	-0.4013	-0.2407	-0.1101	-0.2384	-0.2594	-0.0497	0.0949	-0.3867	-0.1696	-0.2993	-0.5759	-0.4539	-0.0845	-0.0406	-0.0885	-0.2288	-0.1154
24.6800	-0.2349	-0.3161	-0.1297	-0.2098	-0.6598	-0.5384	-0.4968	-0.4500	1.1569	1.2339	1.3498	1.2102	-0.2313	-0.2940	-0.3764	-0.1811	0.1157	0.2060	0.2559	0.0522	-0.0227	-0.0560	-0.0701	-0.0103	1.3455	1.4787	1.2492	1.1238	-0.3323	-0.2414	-0.5342	-0.3606	-0.2359	-0.0889	-0.2419	-0.2538	-0.0664	0.0593	-0.4205	-0.1701	-0.3389	-0.5269	-0.5319	-0.0729	-0.0306	-0.0949	-0.2196	-0.1135
24.7000	-0.2072	-0.2980	-0.1103	-0.1893	-0.6670	-0.5504	-0.5102	-0.4570	1.1522	1.2363	1.3382	1.2077	-0.2321	-0.2972	-0.3891	-0.1850	0.1085	0.1837	0.2518	0.0422	-0.0216	-0.0526	-0.0727	-0.0084	1.3671	1.4399	1.3113	1.1281	-0.2866	-0.1902	-0.5071	-0.3176	-0.2299	-0.0631	-0.2463	-0.2465	-0.0984	0.0187	-0.4397	-0.1669	-0.4115	-0.4734	-0.6084	-0.0601	-0.0226	-0.1005	-0.2090	-0.1098
24.7200	-0.1786	-0.2824	-0.0915	-0.1701	-0.6734	-0.5604	-0.5195	-0.4622	1.1476	1.2405	1.3289	1.2027	-0.2334	-0.3014	-0.3972	-0.1912	0.0997	0.1611	0.2391	0.0325	-0.0199	-0.0501	-0.0726	-0.0067	1.3872	1.3931	1.3566	1.1161	-0.2397	-0.1368	-0.4680	-0.2764	-0.2216	-0.0277	-0.2460	-0.2288	-0.1120	-0.0257	-0.4385	-0.1689	-0.4725	-0.3954	-0.6692	-0.0299	-0.0159	-0.1079	-0.2011	-0.1027
24.7400	-0.1495	-0.2708	-0.0758	-0.1537	-0.6788	-0.5677	-0.5247	-0.4667	1.1431	1.2454	1.3234	1.1971	-0.2351	-0.3068	-0.4037	-0.1992	0.0897	0.1413	0.2191	0.0239	-0.0177	-0.0489	-0.0695	-0.0050	1.4055	1.3399	1.3736	1.0964	-0.1918	-0.0818	-0.4256	-0.2382	-0.2108	0.0144	-0.2364	-0.2034	-0.1247	-0.0733	-0.4283	-0.1799	-0.5136	-0.3006	-0.7159	0.0090	-0.0073	-0.1182	-0.1894	-0.0942
24.7600	-0.1200	-0.2563	-0.0626	-0.1370	-0.6833	-0.5746	-0.5280	-0.4695	1.1388	1.2464	1.3184	1.1951	-0.2372	-0.3072	-0.4076	-0.2068	0.0788	0.1268	0.2030	0.0164	-0.0151	-0.0471	-0.0653	-0.0025	1.4214	1.3051	1.3846	1.0809	-0.1434	-0.0367	-0.3870	-0.1954	-0.1980	0.0407	-0.2263	-0.1838	-0.1536	-0.1191	-0.4016	-0.1781	-0.5469	-0.2309	-0.7373	0.0517	-0.0006	-0.1246	-0.1768	-0.0825
24.7800	-0.0904	-0.2385	-0.0470	-0.1179	-0.6869	-0.5836	-0.5333	-0.4717	1.1349	1.2455	1.3097	1.1961	-0.2396	-0.3043	-0.4112	-0.2152	0.0673	0.1140	0.1993	0.0090	-0.0123	-0.0442	-0.0641	0.0002	1.4347	1.2850	1.4303	1.0744	-0.0942	-0.0035	-0.3496	-0.1567	-0.1834	0.0612	-0.2269	-0.1712	-0.1732	-0.1654	-0.3803	-0.1706	-0.5804	-0.1798	-0.7412	0.0852	0.0035	-0.1299	-0.1662	-0.0705
24.8000	-0.0606	-0.2175	-0.0270	-0.0969	-0.6894	-0.5944	-0.5397	-0.4737	1.1314	1.2442	1.3001	1.1971	-0.2425	-0.3018	-0.4165	-0.2226	0.0552	0.1017	0.2020	0.0022	-0.0091	-0.0413	-0.0648	0.0024	1.4455	1.2762	1.5090	1.0730	-0.0440	0.0255	-0.3079	-0.1200	-0.1678	0.0794	-0.2339	-0.1597	-0.1796	-0.2047	-0.3814	-0.1674	-0.6129	-0.1478	-0.7459	0.1000	0.0082	-0.1335	-0.1566	-0.0609
24.8200	-0.0307	-0.1963	-0.0087	-0.0775	-0.6910	-0.6040	-0.5432	-0.4753	1.1281	1.2437	1.2925	1.1949	-0.2454	-0.2996	-0.4197	-0.2252	0.0425	0.0876	0.1983	-0.0032	-0.0056	-0.0377	-0.0635	0.0040	1.4534	1.2623	1.5609	1.0739	0.0070	0.0596	-0.2631	-0.0819	-0.1513	0.0977	-0.2357	-0.1476	-0.1776	-0.2387	-0.3697	-0.1740	-0.6357	-0.1153	-0.7413	0.1124	0.0130	-0.1343	-0.1483	-0.0535
24.8400	-0.0005	-0.1758	0.0082	-0.0575	-0.6915	-0.6116	-0.5441	-0.4769	1.1253	1.2435	1.2873	1.1918	-0.2483	-0.2983	-0.4228	-0.2246	0.0293	0.0718	0.1903	-0.0087	-0.0019	-0.0336	-0.0612	0.0057	1.4584	1.2423	1.5889	1.0738	0.0587	0.1007	-0.2128	-0.0455	-0.1340	0.1151	-0.2329	-0.1361	-0.1738	-0.2639	-0.3449	-0.1890	-0.6471	-0.0831	-0.7325	0.1266	0.0172	-0.1324	-0.1398	-0.0474
24.8600	0.0297	-0.1535	0.0267	-0.0360	-0.6911	-0.6176	-0.5437	-0.4780	1.1228	1.2412	1.2823	1.1884	-0.2511	-0.2985	-0.4255	-0.2232	0.0159	0.0584	0.1830	-0.0139	0.0019	-0.0303	-0.0587	0.0076	1.4604	1.2321	1.6192	1.0724	0.1110	0.1456	-0.1600	-0.0090	-0.1164	0.1269	-0.2313	-0.1256	-0.1763	-0.2806	-0.3170	-0.2068	-0.6527	-0.0612	-0.7147	0.1426	0.0197	-0.1273	-0.1339	-0.0412
24.8800	0.0598	-0.1299	0.0464	-0.0137	-0.6896	-0.6224	-0.5420	-0.4775	1.1207	1.2374	1.2784	1.1841	-0.2539	-0.2995	-0.4266	-0.2213	0.0025	0.0471	0.1756	-0.0193	0.0058	-0.0277	-0.0556	0.0094	1.4596	1.2280	1.6456	1.0741	0.1635	0.1922	-0.1097	0.0297	-0.0995	0.1361	-0.2276	-0.1156	-0.1666	-0.2962	-0.2886	-0.2272	-0.6552	-0.0435	-0.6856	0.1603	0.0199	-0.1217	-0.1280	-0.0351
24.9000	0.0894	-0.1057	0.0669	0.0091	-0.6870	-0.6252	-0.5383	-0.4758	1.1190	1.2333	1.2744	1.1797	-0.2565	-0.3026	-0.4294	-0.2184	-0.0107	0.0360	0.1668	-0.0242	0.0096	-0.0253	-0.0522	0.0108	1.4556	1.2234	1.6628	1.0842	0.2159	0.2462	-0.0557	0.0704	-0.0834	0.1437	-0.2219	-0.1064	-0.1418	-0.3028	-0.2574	-0.2489	-0.6534	-0.0301	-0.6721	0.1715	0.0185	-0.1159	-0.1221	-0.0318
24.9200	0.1180	-0.0795	0.0889	0.0327	-0.6836	-0.6259	-0.5337	-0.4737	1.1176	1.2291	1.2701	1.1751	-0.2586	-0.3075	-0.4356	-0.2147	-0.0234	0.0250	0.1594	-0.0277	0.0133	-0.0233	-0.0503	0.0119	1.4489	1.2224	1.6815	1.1019	0.2676	0.3080	0.0074	0.1144	-0.0682	0.1512	-0.2174	-0.0998	-0.1172	-0.3051	-0.2326	-0.2717	-0.6474	-0.0292	-0.6697	0.1815	0.0168	-0.1096	-0.1188	-0.0330
24.9400	0.1457	-0.0510	0.1132	0.0569	-0.6792	-0.6254	-0.5278	-0.4704	1.1164	1.2250	1.2669	1.1701	-0.2603	-0.3129	-0.4397	-0.2104	-0.0355	0.0134	0.1515	-0.0311	0.0169	-0.0213	-0.0484	0.0127	1.4401	1.2230	1.7029	1.1154	0.3176	0.3738	0.0695	0.1646	-0.0543	0.1589	-0.2110	-0.0945	-0.0848	-0.3040	-0.2090	-0.2885	-0.6367	-0.0358	-0.6635	0.1925	0.0142	-0.1029	-0.1159	-0.0356
24.9600	0.1729	-0.0237	0.1371	0.0811	-0.6740	-0.6240	-0.5195	-0.4662	1.1155	1.2215	1.2661	1.1648	-0.2612	-0.3178	-0.4402	-0.2053	-0.0473	0.0007	0.1379	-0.0369	0.0203	-0.0186	-0.0444	0.0143	1.4293	1.2151	1.7089	1.1187	0.3672	0.4399	0.1283	0.2158	-0.0411	0.1663	-0.1986	-0.0860	-0.0442	-0.3051	-0.1726	-0.3028	-0.6259	-0.0278	-0.6672	0.1983	0.0100	-0.0963	-0.1108	-0.0386
24.9800	0.2000	0.0026	0.1595	0.1062	-0.6677	-0.6210	-0.5100	-0.4607	1.1149	1.2172	1.2655	1.1590	-0.2613	-0.3220	-0.4404	-0.2014	-0.0589	-0.0091	0.1251	-0.0424	0.0237	-0.0163	-0.0403	0.0165	1.4152	1.2101	1.7068	1.1207	0.4175	0.5043	0.1866	0.2650	-0.0263	0.1717	-0.1849	-0.0752	-0.0027	-0.3067	-0.1290	-0.3108	-0.6136	-0.0182	-0.6771	0.2054	0.0050	-0.0894	-0.1058	-0.0423
25.0000	0.2271	0.0302	0.1823	0.1313	-0.6604	-0.6162	-0.5004	-0.4538	1.1147	1.2115	1.2671	1.1537	-0.2608	-0.3248	-0.4343	-0.1988	-0.0702	-0.0141	0.1154	-0.0457	0.0268	-0.0154	-0.0359	0.0185	1.3984	1.2205	1.7080	1.1261	0.4681	0.5644	0.2351	0.3112	-0.0099	0.1763	-0.1681	-0.0623	0.0347	-0.3067	-0.0849	-0.3204	-0.5953	-0.0128	-0.6436	0.2051	0.0005	-0.0846	-0.1031	-0.0445
25.0200	0.2541	0.0583	0.2063	0.1557	-0.6520	-0.6093	-0.4891	-0.4453	1.1148	1.2051	1.2677	1.1503	-0.2598	-0.3275	-0.4278	-0.1960	-0.0811	-0.0165	0.1074	-0.0480	0.0297	-0.0150	-0.0319	0.0202	1.3810	1.2370	1.7140	1.1321	0.5188	0.6242	0.2876	0.3580	0.0065	0.1800	-0.1506	-0.0490	0.0662	-0.3058	-0.0446	-0.3285	-0.5771	-0.0102	-0.6158	0.1981	-0.0047	-0.0806	-0.1014	-0.0468
25.0400	0.2806	0.0866	0.2298	0.1803	-0.6426	-0.6009	-0.4765	-0.4354	1.1152	1.1987	1.2682	1.1474	-0.2580	-0.3310	-0.4216	-0.1930	-0.0917	-0.0180	0.0988	-0.0502	0.0323	-0.0147	-0.0278	0.0219	1.3614	1.2529	1.7171	1.1353	0.5691	0.6854	0.3412	0.4052	0.0224	0.1832	-0.1331	-0.0358	0.1142	-0.3016	-0.0014	-0.3298	-0.5718	-0.0030	-0.5978	0.1887	-0.0118	-0.0769	-0.1015	-0.0491
25.0600	0.3064	0.1155	0.2524	0.2047	-0.6323	-0.5922	-0.4644	-0.4251	1.1157	1.1927	1.2706	1.1461	-0.2552	-0.3340	-0.4130	-0.1900	-0.1023	-0.0190	0.0892	-0.0524	0.0350	-0.0144	-0.0234	0.0233	1.3377	1.2675	1.7110	1.1337	0.6182	0.7425	0.3852	0.4520	0.0386	0.1866	-0.1124	-0.0219	0.1752	-0.2945	0.0477	-0.3318	-0.5657	0.0027	-0.5810	0.1786	-0.0189	-0.0743	-0.1012	-0.0502
25.0800	0.3314	0.1450	0.2752	0.2285	-0.6211	-0.5828	-0.4523	-0.4140	1.1166	1.1869	1.2731	1.1463	-0.2513	-0.3368	-0.4041	-0.1871	-0.1127	-0.0199	0.0789	-0.0547	0.0375	-0.0141	-0.0190	0.0247	1.3112	1.2801	1.7007	1.1312	0.6663	0.7973	0.4288	0.4981	0.0557	0.1904	-0.0906	-0.0084	0.2142	-0.2933	0.0909	-0.3357	-0.5363	0.0100	-0.5713	0.1718	-0.0254	-0.0724	-0.1006	-0.0494
25.1000	0.3561	0.1752	0.2989	0.2523	-0.6089	-0.5727	-0.4396	-0.4026	1.1178	1.1809	1.2755	1.1468	-0.2466	-0.3401	-0.3953	-0.1844	-0.1227	-0.0206	0.0678	-0.0582	0.0398	-0.0137	-0.0146	0.0261	1.2823	1.2916	1.6935	1.1268	0.7132	0.8513	0.4768	0.5418	0.0731	0.1940	-0.0696	0.0063	0.2434	-0.2986	0.1184	-0.3419	-0.5019	0.0158	-0.5553	0.1675	-0.0324	-0.0707	-0.1010	-0.0477
25.1200	0.3808	0.2046	0.3224	0.2746	-0.5953	-0.5621	-0.4255	-0.3909	1.1196	1.1757	1.2779	1.1483	-0.2415	-0.3441	-0.3865	-0.1817	-0.1322	-0.0233	0.0537	-0.0635	0.0416	-0.0125	-0.0092	0.0277	1.2517	1.2925	1.6807	1.1136	0.7602	0.9045	0.5254	0.5872	0.0910	0.1981	-0.0477	0.0226	0.2786	-0.2965	0.1466	-0.3518	-0.4739	0.0159	-0.5606	0.1613	-0.0401	-0.0689	-0.0997	-0.0461
25.1400	0.4058	0.2323	0.3444	0.2959	-0.5804	-0.5501	-0.4100	-0.3785	1.1218	1.1717	1.2800	1.1499	-0.2358	-0.3484	-0.3807	-0.1789	-0.1414	-0.0278	0.0373	-0.0703	0.0430	-0.0106	-0.0038	0.0294	1.2207	1.2816	1.6580	1.0949	0.8100	0.9590	0.5812	0.6334	0.1105	0.2028	-0.0261	0.0379	0.3134	-0.2911	0.1765	-0.3548	-0.4480	0.0174	-0.5949	0.1548	-0.0490	-0.0666	-0.0983	-0.0462
25.1600	0.4305	0.2609	0.3664	0.3175	-0.5644	-0.5369	-0.3947	-0.3658	1.1244	1.1674	1.2819	1.1510	-0.2293	-0.3521	-0.3768	-0.1761	-0.1506	-0.0317	0.0236	-0.0775	0.0441	-0.0089	0.0004	0.0309	1.1869	1.2724	1.6402	1.0748	0.8589	1.0123	0.6402	0.6765	0.1305	0.2076	-0.0092	0.0515	0.3604	-0.2803	0.2027	-0.3447	-0.4424	0.0002	-0.6215	0.1581	-0.0577	-0.0642	-0.0981	-0.0476
25.1800	0.4544	0.2904	0.3902	0.3383	-0.5474	-0.5231	-0.3787	-0.3530	1.1273	1.1635	1.2853	1.1535	-0.2218	-0.3558	-0.3712	-0.1726	-0.1596	-0.0365	0.0077	-0.0855	0.0450	-0.0067	0.0056	0.0321	1.1502	1.2604	1.6214	1.0513	0.9042	1.0638	0.6943	0.7190	0.1487	0.2126	0.0078	0.0638	0.4035	-0.2561	0.2400	-0.3307	-0.4358	-0.0276	-0.6418	0.1536	-0.0632	-0.0623	-0.0988	-0.0501
25.2000	0.4773	0.3178	0.4133	0.3578	-0.5295	-0.5071	-0.3601	-0.3398	1.1305	1.1607	1.2887	1.1566	-0.2135	-0.3598	-0.3668	-0.1680	-0.1683	-0.0450	-0.0149	-0.0969	0.0456	-0.0032	0.0123	0.0338	1.1119	1.2290	1.5903	1.0176	0.9477	1.1220	0.7549	0.7646	0.1664	0.2178	0.0249	0.0747	0.4281	-0.2303	0.2808	-0.3089	-0.3990	-0.0486	-0.6865	0.1527	-0.0692	-0.0584	-0.0973	-0.0552
25.2200	0.4995	0.3440	0.4347	0.3773	-0.5107	-0.4894	-0.3413	-0.3266	1.1340	1.1589	1.2931	1.1592	-0.2045	-0.3626	-0.3610	-0.1636	-0.1765	-0.0555	-0.0422	-0.1108	0.0459	0.0013	0.0199	0.0359	1.0706	1.1855	1.5432	0.9773	0.9902	1.1807	0.8123	0.8075	0.1852	0.2253	0.0422	0.0869	0.4615	-0.2026	0.3181	-0.2832	-0.3705	-0.0664	-0.7238	0.1623	-0.0775	-0.0537	-0.0973	-0.0617
25.2400	0.5211	0.3697	0.4565	0.3963	-0.4908	-0.4702	-0.3223	-0.3126	1.1380	1.1576	1.2991	1.1628	-0.1950	-0.3631	-0.3522	-0.1601	-0.1842	-0.0662	-0.0710	-0.1245	0.0459	0.0060	0.0283	0.0381	1.0280	1.1377	1.4852	0.9344	1.0320	1.2364	0.8579	0.8530	0.2050	0.2345	0.0614	0.0983	0.4945	-0.1675	0.3636	-0.2556	-0.3517	-0.0936	-0.7425	0.1749	-0.0860	-0.0493	-0.1025	-0.0689
25.2600	0.5420	0.3936	0.4787	0.4140	-0.4701	-0.4483	-0.3003	-0.2972	1.1425	1.1566	1.3039	1.1668	-0.1848	-0.3619	-0.3454	-0.1560	-0.1914	-0.0781	-0.0996	-0.1388	0.0456	0.0112	0.0367	0.0403	0.9847	1.0798	1.4319	0.8879	1.0715	1.2956	0.9167	0.9009	0.2250	0.2445	0.0784	0.1085	0.5177	-0.1286	0.4083	-0.2224	-0.3288	-0.1222	-0.7631	0.1869	-0.0967	-0.0452	-0.1091	-0.0781
25.2800	0.5620	0.4156	0.4991	0.4310	-0.4488	-0.4245	-0.2769	-0.2812	1.1473	1.1566	1.3083	1.1712	-0.1739	-0.3595	-0.3392	-0.1524	-0.1984	-0.0908	-0.1289	-0.1539	0.0449	0.0167	0.0447	0.0425	0.9387	1.0141	1.3744	0.8377	1.1064	1.3545	0.9779	0.9494	0.2447	0.2559	0.0940	0.1187	0.5406	-0.0831	0.4524	-0.1842	-0.3174	-0.1504	-0.7843	0.1969	-0.1081	-0.0424	-0.1185	-0.0893
25.3000	0.5808	0.4361	0.5170	0.4460	-0.4271	-0.3999	-0.2542	-0.2644	1.1523	1.1581	1.3137	1.1771	-0.1624	-0.3543	-0.3313	-0.1484	-0.2052	-0.1038	-0.1590	-0.1692	0.0440	0.0220	0.0524	0.0448	0.8910	0.9431	1.3059	0.7831	1.1383	1.4070	1.0262	0.9983	0.2647	0.2692	0.1103	0.1275	0.5405	-0.0393	0.4973	-0.1428	-0.2906	-0.1749	-0.8035	0.2094	-0.1156	-0.0415	-0.1311	-0.1012
25.3200	0.5984	0.4554	0.5330	0.4597	-0.4051	-0.3745	-0.2317	-0.2463	1.1575	1.1607	1.3194	1.1841	-0.1507	-0.3463	-0.3210	-0.1427	-0.2116	-0.1166	-0.1894	-0.1849	0.0431	0.0270	0.0597	0.0468	0.8415	0.8695	1.2309	0.7270	1.1670	1.4523	1.0668	1.0443	0.2840	0.2843	0.1266	0.1361	0.5257	-0.0094	0.5295	-0.0973	-0.2543	-0.1871	-0.8085	0.2238	-0.1219	-0.0408	-0.1433	-0.1131
25.3400	0.6147	0.4739	0.5473	0.4727	-0.3827	-0.3485	-0.2093	-0.2279	1.1630	1.1640	1.3251	1.1923	-0.1390	-0.3370	-0.3101	-0.1373	-0.2174	-0.1286	-0.2180	-0.1996	0.0420	0.0316	0.0659	0.0484	0.7885	0.7961	1.1511	0.6702	1.1912	1.4919	1.0999	1.0886	0.3028	0.3003	0.1415	0.1453	0.5193	0.0167	0.5625	-0.0551	-0.2280	-0.1943	-0.8080	0.2421	-0.1287	-0.0415	-0.1571	-0.1256
25.3600	0.6301	0.4909	0.5604	0.4848	-0.3597	-0.3214	-0.1859	-0.2078	1.1689	1.1679	1.3307	1.2009	-0.1277	-0.3268	-0.2988	-0.1315	-0.2222	-0.1399	-0.2460	-0.2132	0.0406	0.0356	0.0715	0.0494	0.7349	0.7214	1.0677	0.6123	1.2134	1.5279	1.1324	1.1322	0.3227	0.3167	0.1560	0.1531	0.4987	0.0383	0.6040	-0.0114	-0.1794	-0.1890	-0.8066	0.2576	-0.1336	-0.0441	-0.1739	-0.1392
25.3800	0.6447	0.5069	0.5713	0.4961	-0.3359	-0.2937	-0.1626	-0.1864	1.1755	1.1723	1.3354	1.2093	-0.1169	-0.3156	-0.2872	-0.1247	-0.2261	-0.1503	-0.2719	-0.2268	0.0386	0.0391	0.0759	0.0500	0.6831	0.6470	0.9820	0.5551	1.2358	1.5581	1.1622	1.1738	0.3440	0.3339	0.1683	0.1603	0.4693	0.0442	0.6405	0.0361	-0.1368	-0.1696	-0.8009	0.2710	-0.1402	-0.0475	-0.1909	-0.1535
25.4000	0.6584	0.5225	0.5789	0.5066	-0.3111	-0.2666	-0.1418	-0.1652	1.1827	1.1779	1.3399	1.2179	-0.1063	-0.3037	-0.2735	-0.1180	-0.2294	-0.1591	-0.2924	-0.2397	0.0363	0.0418	0.0779	0.0503	0.6308	0.5783	0.8903	0.4965	1.2572	1.5777	1.1729	1.2118	0.3646	0.3519	0.1790	0.1666	0.4709	0.0439	0.6721	0.0852	-0.1403	-0.1540	-0.7971	0.2811	-0.1488	-0.0499	-0.2085	-0.1685
25.4200	0.6711	0.5371	0.5836	0.5155	-0.2855	-0.2399	-0.1225	-0.1445	1.1904	1.1839	1.3445	1.2269	-0.0953	-0.2918	-0.2602	-0.1104	-0.2327	-0.1666	-0.3061	-0.2514	0.0337	0.0437	0.0779	0.0499	0.5756	0.5157	0.8003	0.4380	1.2752	1.5900	1.1730	1.2428	0.3842	0.3687	0.1870	0.1720	0.4808	0.0462	0.7162	0.1374	-0.1365	-0.1473	-0.8020	0.2782	-0.1551	-0.0528	-0.2268	-0.1841
25.4400	0.6827	0.5511	0.5864	0.5237	-0.2595	-0.2138	-0.1037	-0.1243	1.1984	1.1899	1.3491	1.2358	-0.0840	-0.2799	-0.2475	-0.1013	-0.2360	-0.1732	-0.3156	-0.2623	0.0311	0.0451	0.0765	0.0489	0.5184	0.4598	0.7175	0.3826	1.2887	1.5961	1.1723	1.2651	0.4025	0.3842	0.1923	0.1777	0.4628	0.0398	0.7578	0.1913	-0.1059	-0.1462	-0.8020	0.2687	-0.1589	-0.0567	-0.2445	-0.2013
25.4600	0.6932	0.5648	0.5867	0.5312	-0.2329	-0.1891	-0.0872	-0.1053	1.2068	1.1961	1.3541	1.2440	-0.0729	-0.2687	-0.2324	-0.0913	-0.2386	-0.1789	-0.3225	-0.2727	0.0282	0.0458	0.0737	0.0475	0.4620	0.4119	0.6319	0.3295	1.3013	1.5949	1.1574	1.2790	0.4206	0.3982	0.1962	0.1847	0.4369	0.0228	0.7825	0.2435	-0.0785	-0.1514	-0.7960	0.2526	-0.1596	-0.0580	-0.2601	-0.2195
25.4800	0.7029	0.5783	0.5858	0.5385	-0.2054	-0.1643	-0.0727	-0.0869	1.2158	1.2028	1.3596	1.2520	-0.0626	-0.2583	-0.2168	-0.0800	-0.2405	-0.1844	-0.3250	-0.2823	0.0248	0.0464	0.0696	0.0454	0.4074	0.3685	0.5507	0.2789	1.3155	1.5904	1.1361	1.2869	0.4395	0.4120	0.2009	0.1944	0.4340	0.0078	0.7992	0.2935	-0.0694	-0.1666	-0.7912	0.2262	-0.1605	-0.0582	-0.2716	-0.2375

